A CPG-Based Agile and Versatile Locomotion Framework Using Proximal Symmetry Loss

Humanoid robots are made to resemble humans but their locomotion abilities are far from ours in terms of agility and versatility. When humans walk on complex terrains, or face external disturbances, they combine a set of strategies, unconsciously and efficiently, to regain stability. This paper tackles the problem of developing a robust omnidirectional walking framework, which is able to generate versatile and agile locomotion on complex terrains. The Linear Inverted Pendulum Model and Central Pattern Generator concepts are used to develop a closed-loop walk engine, which is then combined with a reinforcement learning module. This module learns to regulate the walk engine parameters adaptively, and generates residuals to adjust the robot's target joint positions (residual physics). Additionally, we propose a proximal symmetry loss function to increase the sample efficiency of the Proximal Policy Optimization algorithm, by leveraging model symmetries and the trust region concept. The effectiveness of the proposed framework was demonstrated and evaluated across a set of challenging simulation scenarios. The robot was able to generalize what it learned in unforeseen circumstances, displaying human-like locomotion skills, even in the presence of noise and external pushes.

==> Guides/README.txt <==


April 2, 2003


IEEEtran.bst is the official BibTeX style for authors of the Institute of
Electrical and Electronics Engineers (IEEE) Transactions journals and
conferences. It also may have applications in other academic work such as
theses and technical reports.

IEEEtran.bst is a very comprehensive BibTeX style which provides many
features beyond the standard BibTeX styles - including full support
for references of online documents, patents, periodicals and standards.
See the provided user manual for detailed usage information.


 Enjoy!

Michael Shell
mshell@ece.gatech.edu

*******
Version 1.11 (2003/04/02) changes:

 1) Corrected problem with underscores in URLs when using url.sty.

No changes needed in the documentation.

Minor updates have been made to the IEEEfull.bib and IEEEabrv.bib 
string definitions. 



********************* Files **********************

README                 - This file.

IEEEtran.bst           - The IEEE BibTeX style file.

IEEEtranS.bst          - A version of IEEEtran.bst that sorts the
                         entries. May be of interest for (non-IEEE) work
                         such as theses. (Do not use for IEEE work.)

IEEEtran_bst_HOWTO.pdf - The user manual.

IEEEexample.bib        - An example BibTeX database that contains the
                         references shown in the user manual.

IEEEabrv.bib           - String definitions for the abbreviated names of
                         IEEE journals. (For use with IEEE work.)
                         
IEEEfull.bib           - String definitions for the full names of
                         IEEE journals. (Do not use for IEEE work.)

IEEEbcpat.bib          - Obsolete string definitions provided by older
                         versions of IEEE BibTeX .bst files. (Do not
                         use for IEEE work.)




**********************************************************************
 Legal Notice:
 This code and advice is offered as-is without any warranty either
 expressed or implied; without even the implied warranty of
 MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE!
 User assumes all risk.
 In no event shall IEEE or any contributor to this code
 be liable for any damages or losses, including, but not limited to,
 incidental, consequential, or any other damages, resulting from the
 use or misuse of any information contained here.
 
 All statements made here are the opinions of their respective
 authors and are not necessarily endorsed by the IEEE.

 This code/text is distributed under the Perl Artistic License 
 ( http://language.perl.com/misc/Artistic.html ) 
 and may be freely used, distributed and modified.
 Retain all contribution notices and credits.
**********************************************************************


==> Plots/16k.csv <==
mine1,mine2,mine3,mine4,base1,base2,base3,base4,YU1,YU2,YU3,YU4,avgMine,avgBase,avgYU
-1.286,-1.289,-1.326,-1.354,-1.477,-1.36,-1.441,-0.649,-1.3788864,-1.72,-1.091,-0.964,-1.31375,-1.23175,-1.2884716
-1.0107098,-1.2070605,-1.1610904,-0.91117615,-0.9606361,-1.1457415,-0.87042016,-0.8704825,-0.44898256,-1.33606976,-0.07896513,-0.88404053,-1.0725092125,-0.961820065,-0.687014495
-0.5964594,-0.68605083,-0.47474498,-0.659783,-0.27656883,-0.31976742,-0.31883135,-0.50978845,0.122532216,-0.730449968,0.6258399,-0.6026122,-0.6042595525,-0.3562390125,-0.146172513
-0.21884573,0.07913984,0.15735191,0.0026083523,0.12838645,-0.018978614,0.17108823,-0.04444766,0.45219224,0.143352104,0.9327233,0.067284875,0.005063593075,0.0590121015,0.39888812975
0.0942382,0.29753837,0.4165077,0.37002906,0.40147373,0.3773855,0.40735832,0.27495676,0.5873012,0.71345568,1.1312816,0.32799318,0.2945783325,0.3652935775,0.690007915
0.2498655,0.40546522,0.56821114,0.4558795,0.58295757,0.5354497,0.5733919,0.48597327,0.757204,0.719501072,1.5344309,0.4557906,0.41985534,0.54444311,0.866731643
0.5219119,0.64514875,0.7179106,0.6875872,0.6875034,0.67836165,0.72110945,0.6077311,0.81924712,0.95778,1.7947785,0.63545454,0.6431396125,0.6736764,1.05181504
0.67407995,0.71942693,0.7907552,0.81006,0.7352918,0.7869204,0.82660943,0.6794912,0.95850832,1.163647936,1.9024285,0.70642823,0.74858052,0.7570782075,1.1827532465
0.7633167,0.8267996,0.8745747,0.8877015,0.8622996,0.8910349,0.89589864,0.8096781,1.07895768,1.291357232,2.1715608,0.82315785,0.838098125,0.86472781,1.3412583905
0.75009525,0.87454623,0.9528351,0.87683487,0.96569735,0.94881487,1.0153484,0.8809665,1.23720656,1.383673664,2.3681703,0.8702209,0.8635778625,0.95270678,1.464817856
0.8513955,0.94596547,1.0818868,1.0481179,1.0548857,1.0767379,1.1183629,0.96599525,1.30828296,1.54737424,2.4755633,1.0004119,0.9818414175,1.0539954375,1.5829081
0.97076964,1.059271,1.1662005,1.0955383,1.0941797,1.1776792,1.2426518,1.0262616,1.48526304,1.67702032,2.863039,1.0153021,1.07294486,1.135193075,1.760156115
1.0000328,1.1550277,1.3117784,1.1260942,1.2183279,1.2707133,1.4367144,1.1389673,1.74420224,1.7712728,2.9956236,1.0924617,1.148233275,1.266180725,1.900890085
1.0953612,1.1760863,1.4474664,1.2801212,1.2974777,1.4115571,1.5587803,1.2196275,1.91771224,2.1534576,3.0543742,1.2156475,1.249758775,1.37186065,2.085297885
1.1613345,1.3024744,1.4797168,1.3930538,1.4137796,1.4728886,1.654569,1.367264,2.107412,2.1675736,3.2599008,1.3960079,1.334144875,1.4771253,2.232723575
1.268225,1.4617231,1.6442175,1.4394532,1.4762634,1.563233,1.6725054,1.28421,2.1998272,2.28321856,3.3410368,1.4175988,1.4534047,1.49905295,2.31042034
1.2712526,1.5051389,1.6641845,1.5046134,1.6425298,1.6313237,1.840579,1.3617225,2.30751896,2.3464152,3.4887686,1.4698757,1.48629735,1.61903875,2.403144615
1.3541255,1.4610841,1.7580184,1.6538136,1.7606663,1.7917312,2.0141854,1.5931503,2.51777824,2.66175312,3.7103016,1.5305268,1.5567604,1.7899333,2.60508994
1.333511,1.696915,1.9131734,1.7540236,1.8635657,1.8538699,2.0938158,1.5598717,2.81638432,2.8785696,3.9427109,1.6705105,1.67440575,1.842780775,2.82704383
1.4399421,1.7892214,2.060823,1.9190351,2.013845,1.9477351,2.328559,1.622696,2.60598408,2.97663632,3.623588,1.7320827,1.8022554,1.978208775,2.734572775
1.6665825,1.9571701,2.1193576,2.0768254,2.1493733,2.0719566,2.5044904,1.7818544,2.96201208,3.22306448,4.0348945,1.9565277,1.9549839,2.126918675,3.04412469
1.7474709,2.1476777,2.1597977,2.2268326,2.2009277,2.1313138,2.5068755,1.9199082,3.0823528,3.50094,3.762554,1.907419,2.070444725,2.1897563,3.06331645
1.7968601,2.349231,2.3553762,2.4267154,2.4158528,2.2230558,2.6588664,1.9670572,3.10435296,3.65441024,4.0365844,2.2994924,2.232045675,2.31620805,3.27371
1.8371025,2.499482,2.544355,2.650468,2.5559454,2.3009748,2.6326106,2.1012933,2.92453024,3.85393712,3.9412222,2.2655017,2.382851875,2.397706025,3.246297815
1.8390944,2.7716618,2.6303484,2.3062801,2.7121372,2.4005551,3.0013273,2.164159,3.51470296,4.1547528,4.2502785,2.4851162,2.386846175,2.56954465,3.601212615
2.063373,2.9466317,2.8914855,2.891791,2.832317,2.5531046,3.3390498,2.3389432,3.2065964,4.01649776,4.436961,2.5801158,2.6983203,2.76585365,3.56004274
2.1301296,2.9922287,2.9916866,2.9804766,2.9179363,2.6359985,3.3800807,2.4295194,3.19357336,4.6059296,4.447273,2.5672045,2.773630375,2.840883725,3.703495115
2.4243243,3.280549,3.1158237,2.973703,3.1616251,2.8844001,3.5052354,2.5221734,2.97664832,4.77825008,4.278817,2.9230525,2.9486,3.0183585,3.739191975
2.4855106,3.6692195,3.2255561,3.1147788,3.1827085,2.8371723,3.5478687,3.021771,3.33666,5.16040416,4.72896,3.0613341,3.12376625,3.147380125,4.071839565
2.957228,3.5333118,3.3377354,3.5876882,3.4325655,3.0155632,3.578803,3.0580251,3.4108948,4.9679832,4.686973,3.1824503,3.35399085,3.2712392,4.062075325
2.6806083,3.3612719,3.5865166,3.4778283,3.5427845,3.2600546,3.769119,3.2645366,3.52420848,5.29520832,4.669229,3.1234639,3.276556275,3.459123675,4.153027425
3.2731683,3.4584348,3.6298938,3.4478614,3.7260828,3.060895,4.0092025,3.3844671,3.6524328,5.35129888,4.858288,3.3507004,3.452339575,3.54516185,4.30318002
3.2370253,3.691041,3.6922421,3.5685425,4.0613623,3.1513443,3.9900482,3.3808444,3.74286464,5.6285752,4.6304026,3.3224342,3.547212725,3.6458998,4.33106916
3.353982,3.6055443,3.8972745,3.6074595,3.903314,3.3181152,3.885711,3.660863,3.7438072,5.51325952,4.891148,3.6955805,3.616065075,3.6920008,4.460948805
3.4884434,4.4568524,3.6983783,4.2347555,3.661798,3.5452561,3.7696702,3.6525557,3.5457836,6.15345008,4.7114487,3.651617,3.9696074,3.65732,4.515574845
3.4187386,4.275766,4.064588,3.5043695,3.9412374,3.5226247,4.3508825,3.3676782,3.4495936,6.08898016,5.256874,3.8251798,3.815865525,3.7956057,4.65515689
3.5996594,4.3085356,4.082204,3.8890011,3.9131138,3.6170669,3.9482818,3.8493848,3.7807892,5.82085424,5.1210403,4.0425797,3.969850025,3.831961825,4.69131586
3.6592607,3.8916965,3.9738011,3.9474041,4.2228837,3.6001759,4.2609286,3.7808893,3.34466816,6.0658688,5.5196586,4.210848,3.8680406,3.966219375,4.78526089
3.5140305,4.492178,4.1709094,4.2510853,3.972002,3.5647008,4.163096,4.1340237,3.4463196,5.93403328,5.1727457,4.13844,4.1070508,3.958455625,4.672884645
3.5906835,4.0749774,4.1341085,3.9442866,3.9148211,3.6418452,4.556577,4.0382304,3.66962584,5.89995264,5.088012,4.178983,3.936014,4.037868425,4.70914337
3.6514351,4.5142784,4.3737426,4.149082,4.1868467,3.580734,4.4526687,3.939101,3.8140528,6.49532848,4.89519,4.174993,4.172134525,4.0398376,4.84489107
3.7759252,4.4693675,4.3408985,4.064085,4.2017636,3.5649238,4.3287663,4.5839305,3.8275472,6.3161088,5.104815,4.513241,4.16256905,4.16984605,4.940428
3.667781,4.8617544,4.4494085,4.103994,4.551566,3.7398016,4.640624,4.27155,3.79245072,6.43328864,5.1135635,4.799574,4.270734475,4.3008854,5.034719215
3.8323138,4.6571803,5.0107484,4.184188,4.277256,3.9042974,4.6357465,3.8740034,4.225844,6.72128,5.385313,4.163957,4.421107625,4.172825825,5.1240985
3.919588,5.1370115,4.497512,4.365318,4.1702337,4.082439,4.8114414,3.9721045,3.76395152,6.12942848,5.15158,4.805996,4.479857375,4.25905465,4.962739
4.1477056,4.4597087,4.689554,4.1622205,4.2934923,4.010722,4.5721755,4.6484323,4.21350368,7.14889216,5.0171328,4.597556,4.3647972,4.381205525,5.24427116
3.7794719,4.6949377,4.2224183,4.2102966,4.3649125,3.9495666,4.5844474,4.421894,4.3725888,7.08794784,5.746649,4.348709,4.226781125,4.330205125,5.38897366
3.9743757,4.6430764,4.7930846,4.162408,4.660853,4.115399,4.497553,4.32149,4.0475052,7.0095032,5.026509,4.6074147,4.393236175,4.39882375,5.172733025
4.212959,4.7264066,4.590026,4.807968,4.6359615,4.0693145,4.434837,4.3435655,4.3183072,6.35425536,5.651207,5.2072215,4.5843399,4.370919625,5.382747765
3.863772,4.8074446,4.8354154,4.411956,4.9394913,4.1048474,5.3253093,4.533607,4.5852116,6.41656112,5.3621106,4.6845684,4.479647,4.72581375,5.26211293
4.3211493,4.8335643,4.51293,4.095334,4.7896023,4.1057024,5.16963,4.032072,4.5653056,6.6361152,5.0020695,5.037845,4.4407444,4.524251675,5.310333825
4.384113,4.5856495,5.2095323,4.1986217,4.701982,4.163495,4.7395124,4.4402957,4.254692,7.05666192,5.225656,4.9321585,4.594479125,4.511321275,5.367292105
4.050399,4.8030267,4.825085,4.608285,5.0633917,4.340417,4.7730646,4.7413583,4.5937828,7.26117024,5.0418067,4.74491,4.571698925,4.7295579,5.410417435
3.7225995,4.695339,5.0564003,4.4728584,4.519839,4.4094014,4.967424,4.662104,4.7698104,6.97901232,5.490575,5.115564,4.4867993,4.6396921,5.58874043
3.9715586,5.1851034,4.766457,4.270179,5.0204444,4.3690147,5.33976,4.655803,5.467366,7.31181488,5.343786,5.2456093,4.5483245,4.846255525,5.842144045
4.2058163,5.3435006,5.080086,4.6420355,4.630812,4.4527144,5.2545643,4.5133142,5.10516432,7.6238864,6.005871,4.837613,4.8178596,4.712851225,5.89313368
4.2618704,5.147437,5.2449474,4.626702,4.9575653,4.59046,4.618826,5.118917,4.9472376,7.388424,5.7519536,4.87103,4.8202392,4.821442075,5.7396613
4.1704903,4.732672,5.053275,4.9389005,4.9240794,4.498331,4.573219,4.624475,5.7044856,7.45439904,5.627246,4.879743,4.72383445,4.6550261,5.91646841
4.026901,5.000068,4.91101,4.6199436,4.7227983,4.7746615,4.7054763,4.374313,6.4822,7.7310416,5.8444266,5.254646,4.63948065,4.644312275,6.32807855
4.5000577,5.4578767,5.2407284,4.520117,5.06716,4.585351,4.9312744,4.5519676,8.4269288,7.54567264,6.2007146,5.4295835,4.92969495,4.78393825,6.900724885
4.5993667,5.226811,4.8149037,4.864533,4.8473344,4.802341,4.9685807,4.9222226,9.4491136,7.63953168,5.953814,5.680824,4.8764036,4.885119675,7.18082082
4.500931,5.960201,5.0859556,4.728609,4.5976043,4.5376444,4.8701863,4.6277175,10.121316,7.9516808,7.606184,5.2740574,5.06892415,4.658288125,7.73830955
4.185727,5.482221,5.1731114,5.0327153,4.9513597,4.4030185,5.043752,4.5678144,12.7901832,7.5620376,8.784088,5.9213095,4.968443675,4.74148615,8.764404575
4.549979,5.682145,5.2039943,4.7282805,5.0710773,5.043157,4.557749,4.9965663,15.5815792,7.8060512,8.650711,5.5233254,5.0410997,4.9171374,9.3904167
4.818773,5.709902,5.191186,4.972949,5.518203,4.4904504,5.1985235,4.6707554,17.4156216,7.2235952,9.597551,5.301289,5.1732025,4.969483075,9.8845142
4.3147364,5.2978883,5.2471747,4.785429,4.925541,4.5378876,4.9728627,4.6612024,18.343216,7.3062864,10.974513,5.649335,4.9113071,4.774373425,10.5683376
4.91276,5.528689,5.3722854,4.8079762,5.1364393,4.78306,5.295808,4.846677,20.1824176,7.896808,12.272523,5.6333437,5.15542765,5.015496075,11.496273075
4.734679,5.459531,5.0412755,5.1861324,4.8991175,4.457586,5.1461363,4.785791,23.5460616,8.22571792,13.187204,6.449674,5.105404475,4.8221577,12.85216438
4.3249025,5.412709,5.3455124,5.125216,4.9567537,4.6531587,5.180074,5.044619,25.4236072,7.4353216,13.340816,5.4740934,5.052084975,4.95865135,12.91845955
4.167849,5.635167,5.0517554,5.0705347,5.0740957,4.72407,5.6631093,5.0787215,23.8131864,8.25073856,16.990303,6.16714,4.981326525,5.134999125,13.80534199
4.4806437,5.703866,5.0287185,5.1214523,5.171568,5.042734,4.933772,5.221131,23.7960344,8.15651472,18.364067,6.9261017,5.083670125,5.09230125,14.310679455
4.525152,6.0345254,5.1985397,4.935741,5.0102177,4.747247,5.2701974,4.6511025,27.623288,8.05282448,20.614748,6.379823,5.173489525,4.91969115,15.66767087
4.5365205,6.0142026,5.346268,5.1996684,5.4925,5.0938406,5.3721247,5.157222,31.581,7.5686128,21.838757,6.6806455,5.274164875,5.278921825,16.917253825
4.7283163,6.0345,5.6923103,4.9560766,5.2165656,5.0415473,5.2914996,4.9495273,36.200604,7.26417696,25.818386,6.6877747,5.3528008,5.12478495,18.992735415
4.5123167,6.482272,5.5020304,5.478067,5.403304,5.35124,5.1069245,5.530872,40.872568,8.0414208,28.483881,6.844258,5.493671525,5.348085125,21.06053195
4.917096,6.7831593,5.298119,5.197213,5.5546784,4.987239,5.136178,5.3125844,37.4627168,8.3306784,27.752893,8.25439,5.548896825,5.24766995,20.45016955
4.8250422,6.1725445,5.781666,5.073357,5.5784225,4.8850145,5.175504,5.2640486,35.4134064,8.3456976,32.569553,9.340603,5.463152425,5.2257474,21.417315
4.9190297,6.846921,5.6466722,5.124836,5.541015,4.7966185,5.2548714,5.1799483,40.5640744,8.30967552,39.04597,10.545244,5.634364725,5.1931133,24.61624098
4.971803,7.2871995,5.4982185,5.270695,5.3966866,5.0161214,5.518382,5.3941975,40.1095096,8.0193936,40.927063,11.80949,5.756979,5.331346875,25.21636405
4.350818,7.1767635,5.696159,4.7269993,5.566101,5.0541534,5.446257,4.970565,43.2200104,8.72320096,39.485752,11.957061,5.48768495,5.2592691,25.84650609
4.7886114,10.483922,6.0559597,5.0821958,5.625744,4.872349,5.7934446,5.2769313,46.782452,9.1510528,46.0075,14.56756,6.602672225,5.392117225,29.1271412
4.9551105,11.227495,5.6211624,4.9930005,5.434038,5.4464884,5.172147,5.1426773,52.599408,8.48432,49.36956,16.186726,6.6991921,5.298837675,31.6600035
4.7666745,11.256561,5.7647977,5.4101744,5.674751,5.4096684,5.0718546,5.1102953,57.437352,8.5821728,51.224804,17.6263,6.7995519,5.316642325,33.7176572
5.266783,10.295865,5.715941,5.3959513,5.581375,5.387388,5.8387446,5.2551327,64.017108,8.9326592,58.755646,20.667147,6.668635075,5.515660075,38.09314005
5.080447,14.538189,6.5284653,4.966109,6.4258146,5.3357606,5.892691,4.736898,71.391216,9.3123368,66.28648,24.65491,7.778302575,5.59779105,42.9112357
4.844762,14.094289,5.8732247,5.3151245,6.639777,5.2759027,5.43765,5.2503934,74.700656,8.6728976,73.81732,23.264078,7.53185005,5.650930775,45.1137379
4.946148,16.756884,5.8214526,5.640592,6.2638836,5.071985,5.4299345,5.314372,81.298596,8.7767456,81.847145,27.091406,8.29126915,5.520043775,49.75347315
5.2650414,19.468493,5.9860797,5.205723,6.868037,5.2683444,5.565444,5.156667,80.2242672,8.7911936,89.949036,32.0281,8.981334275,5.7146231,52.7481492
5.2527657,25.554388,6.510644,5.3467298,7.331144,5.4326897,5.56425,5.5220027,81.138304,9.150476,98.31172,33.032024,10.666131875,5.9625216,55.408131
5.2516875,31.630838,6.590633,5.3926253,7.9433293,5.23008,5.849044,5.780147,77.3064208,8.7625968,97.707375,33.182835,12.21644595,6.200650075,54.2398069
5.114881,39.426384,6.543209,5.622275,9.23674,5.358376,5.4754624,6.042509,84.088624,8.1004336,87.03887,36.12844,14.17668725,6.52827185,53.8390919
5.449802,39.606846,7.270942,5.37053,9.446764,5.258439,6.1220984,5.8556395,90.870824,8.8576608,82.66607,34.486954,14.42453,6.670735225,54.2203772
5.0798144,41.204594,7.013359,5.3402185,11.396901,5.5257735,5.8394275,5.6076736,91.057496,8.5987024,78.400986,37.199036,14.659496475,7.0924439,53.8140551
5.1093163,44.10923,7.6004047,5.1920986,12.819807,4.97185,6.3179884,5.735915,93.502112,9.6949216,78.069595,39.726635,15.5027624,7.4613901,55.2483159
5.0059223,48.989037,10.821235,5.1489067,11.734223,5.2856283,5.833657,5.6446133,97.3112912,8.93897392,82.60121,40.05517,17.49127525,7.1245304,57.22666128
5.8242745,55.904484,9.885483,5.1078787,11.809493,5.193346,5.7804694,5.570952,105.077256,9.82577664,88.99811,43.55356,19.18053005,7.0885651,61.86367566
5.329584,62.281994,8.707989,5.324622,12.873472,5.2054834,5.6272483,6.140344,112.843216,9.49756544,87.80309,50.233067,20.41104725,7.461636925,65.09423461
5.3546896,63.830353,9.803221,5.665818,15.915408,5.3189244,6.0322723,5.9968863,120.609176,8.55886608,96.21265,54.63972,21.1635204,8.31587275,70.00510302
5.404401,67.7559,10.799582,5.1816225,18.86606,5.4435844,6.484853,5.7369666,119.77848,8.85575792,104.6222,52.951565,22.285376375,9.132866,71.55200073
5.654128,68.93917,14.344044,5.8040094,18.791216,5.287393,6.428255,5.8977547,124.281056,9.53991248,103.53511,51.017723,23.68533785,9.101154675,72.09345037
5.4892883,75.56539,16.37118,5.691204,20.78061,5.8994513,6.1467543,6.076707,129.661464,10.575176,104.91084,49.853794,25.779265575,9.72588065,73.7503185
6.202917,76.933685,17.774353,5.6248507,22.624804,5.268694,6.1660047,5.613667,135.092624,10.6371392,110.278046,51.68246,26.633951425,9.918292425,76.9225673
5.419773,81.08572,17.459328,5.9845953,22.21936,5.335187,6.3142195,5.7941947,133.295032,8.53939584,118.80196,55.956337,27.487354075,9.9157403,79.14818121
5.385114,85.92506,18.576246,5.9034166,22.77717,5.016409,6.528082,5.691294,138.111416,9.03889232,128.6447,59.240852,28.94745915,10.00323875,83.75896508
5.986854,86.93953,21.237343,5.385698,21.582727,5.271999,6.518181,5.7909007,142.927792,9.5438784,135.55104,62.05261,29.88735625,9.790951925,87.5188301
5.3994894,95.43542,24.523916,5.2816873,24.224264,5.425212,6.4587035,6.4631066,147.744176,9.218128,127.418304,68.67899,32.660128175,10.642821525,88.2648995
5.502954,106.26101,26.993515,6.3585577,27.111555,5.464024,6.9996347,6.0045614,146.406064,9.4623584,120.3384,76.73399,36.279009175,11.394943775,88.2352031
5.282333,109.78076,26.728878,5.742416,29.472486,5.9039164,7.3151736,5.933489,152.652088,9.71708528,120.29495,75.08502,36.88359675,12.15626625,89.43728582
5.769893,114.1914,27.88143,6.0139236,30.549961,5.656714,7.408108,5.4712424,158.898104,10.3205056,120.8448,64.6019,38.46416165,12.27150635,88.6663274
5.69118,112.113266,23.580637,5.9394226,33.945053,5.656559,6.4315767,7.1410356,165.144128,9.92680352,125.27078,62.964783,36.8311264,13.293556075,90.82662363
6.341775,105.13142,30.22292,5.7775426,38.536465,5.583827,6.885942,6.235721,155.959792,10.43888544,124.51206,57.396954,36.8684144,14.31048875,87.07692286
6.226183,111.275116,33.32184,5.654946,40.527332,5.6578846,7.8272467,6.79083,148.678088,10.87096256,126.547165,64.865944,39.11952125,15.200823325,87.74053989
6.8938255,117.418816,37.28267,6.0251226,41.02994,5.487001,6.880234,8.044233,149.138528,10.91825328,134.51718,69.68972,41.905108525,15.360352,91.06592032
5.8805623,120.716064,40.334984,5.7141085,41.763496,5.170622,7.3140492,6.783187,155.52036,10.96583104,142.58691,75.467155,43.1614297,15.25783855,96.13506401
6.1447477,129.19888,40.33525,6.1251616,45.37863,5.3362765,7.973066,6.6431947,161.9022,11.3395184,151.07532,83.33266,45.451009825,16.3327918,101.9124246
6.575555,134.1702,44.53569,6.0801926,51.04817,5.609017,9.570911,6.9298944,149.602232,10.544564,146.60258,83.15414,47.8404094,18.2894981,97.475879
6.1934767,144.5211,52.479786,5.8187523,56.046917,5.5416417,10.249353,6.354463,156.097264,10.6102128,145.1905,85.95687,52.25327875,19.548093675,99.4637117
6.472499,147.71448,58.849335,5.592105,51.029865,5.666378,10.207432,7.4828897,162.592296,12.0150096,147.85995,86.91673,54.65710475,18.596641175,102.3459964
6.119764,155.27414,59.80636,6.122263,52.290585,5.874578,12.293254,7.618998,167.85548,12.6587024,150.01434,87.887146,56.83063175,19.51935375,104.6039171
6.8674617,162.8338,64.85371,5.9913406,53.971123,5.4203906,12.289765,7.706058,171.557824,11.1468864,155.42078,91.44611,60.136578075,19.84683415,107.3929001
6.8489957,152.85669,71.90612,5.566602,55.548958,5.7010155,16.183945,7.4408364,176.657664,12.4063024,163.50131,97.7649,59.294601925,21.218688725,112.5825441
6.8470163,152.14717,78.95854,6.038283,57.93319,5.8903275,16.717087,7.497541,181.671512,11.4903312,172.18814,104.64302,60.997752325,22.009536375,117.4982508
6.7318,160.37627,85.83626,6.217219,62.208004,5.9471216,17.295359,7.331413,176.976368,13.1496992,180.59956,115.071465,64.79038725,23.1954744,121.44927305
7.798693,168.60536,91.007545,6.7966,63.98782,5.5347266,18.024952,9.881965,178.7426,15.4048464,187.55643,125.499916,68.5520495,24.3573659,126.8009481
9.146335,176.83446,99.262825,6.466885,70.019936,5.412505,20.095,10.067215,182.944568,16.3961696,183.89517,135.92836,72.92762625,26.398664,129.7910669
9.085286,180.96918,104.26074,6.072369,77.464775,6.104085,22.390593,8.889978,188.949728,18.0356592,186.13165,116.28618,75.09689375,28.71235775,127.3508043
9.096152,181.1909,112.519714,6.6729326,84.90961,5.7920513,24.307846,11.489697,183.17424,20.5376032,194.53482,126.04744,77.36992465,31.624801075,131.0735258
8.607259,186.22974,120.77869,6.4786696,92.60094,5.6445413,28.234285,10.912828,183.023544,22.3083184,202.938,135.80872,80.52358965,34.348148575,136.0196456
10.245913,191.26857,129.69154,6.1978035,100.613144,5.301698,33.17225,11.39794,174.123696,21.5433624,212.17743,145.56998,84.350956625,37.621258,138.3536171
12.214397,199.87486,138.97826,6.926621,95.318794,5.719414,35.569477,12.639941,164.499768,25.2798016,223.881,144.22787,89.4985345,37.3119065,139.4721099
14.505113,210.65605,144.64705,7.93302,99.13849,6.117756,31.326242,13.350066,163.009056,28.7675472,235.58458,138.79462,94.43530825,37.4831385,141.5389508
19.327919,221.43724,151.16547,7.256584,100.324394,5.559389,33.16269,13.375702,169.937536,36.9327728,247.28815,128.52493,99.79680325,38.10554375,145.6708472
24.356133,232.21843,154.89163,7.6832666,106.42905,5.610844,29.115162,15.012271,176.866,43.8020144,251.47153,128.5511,104.7873649,39.04183175,150.1726611
22.549469,242.76013,165.13358,7.133349,111.3718,5.7681355,31.906698,15.480223,182.496176,46.089648,255.30118,137.23872,109.394132,41.131714125,155.281431
25.881657,252.91133,175.3755,7.8415856,114.05776,5.4572845,33.616524,15.965598,188.1036,53.753912,260.98395,137.85132,115.50251815,42.274291625,160.1731955
23.374388,262.54916,180.27243,8.22263,120.37601,5.730717,39.316017,13.1804905,197.150736,56.783936,266.8186,140.84058,118.604652,44.650808625,165.398463
28.076818,270.02863,185.37991,8.905947,122.642395,5.7380557,46.34851,15.72467,206.197872,60.2862368,278.5123,151.35141,123.09782625,47.613407675,174.0869547
33.460842,277.59607,169.33923,10.235293,128.12039,5.65103,50.222103,15.960968,199.491056,64.38612,290.206,161.00209,122.65785875,49.98862275,178.7713165
29.09037,285.2277,175.85957,8.900768,133.14537,5.953069,46.273212,18.288485,198.193736,72.3538144,301.89966,159.6824,124.769602,50.915034,183.0324026
32.719078,286.34045,182.37993,8.802729,134.10115,6.058434,51.2092,20.714617,207.119776,82.36424,313.59335,161.87202,127.56054675,53.02085025,191.2373465
38.04244,283.32822,188.90028,10.471122,141.57167,6.0355997,59.293144,24.074541,216.0458,95.086832,324.35254,164.06166,130.1855155,57.743738675,199.886708
41.701443,293.5457,197.89807,9.832674,149.9118,5.886744,67.37709,25.638508,224.971824,104.022624,334.85666,168.61316,135.74447175,62.2035355,208.116067
48.593685,303.76315,207.44366,10.365543,150.63121,6.005554,75.46103,24.347769,233.897872,99.887128,345.36075,175.69046,142.5415095,64.11139075,213.7090525
56.558495,313.98062,203.06705,11.512147,155.91743,5.9954515,81.59892,24.041012,242.823904,92.872632,354.56345,181.98218,146.279578,66.888203375,218.0605415
63.538303,324.19812,207.57437,13.256512,150.76648,6.1806226,87.5423,21.083363,237.79412,100.4252256,361.83423,176.59668,152.14182625,66.3931914,219.1625639
69.00595,335.11725,204.13239,14.605054,150.13806,6.462718,86.66944,20.436922,240.492288,111.668,346.7593,169.16173,155.715161,65.926785,217.0203295
77.32554,346.4255,211.05185,19.034605,155.53897,5.912322,87.63025,24.231844,242.018,115.422032,330.0521,159.90346,163.45937375,68.3283465,211.848898
82.74356,357.73376,216.91602,21.850027,160.93987,6.3968153,93.597916,27.815994,236.82444,123.991216,300.0434,153.4367,169.81084175,72.187648825,203.573939
87.381424,347.57867,207.15097,24.084091,170.15305,6.4041815,99.56558,29.621344,236.53392,139.223184,285.36124,162.41739,166.54878875,76.436038875,205.8839335
91.10291,348.8468,195.39716,21.271551,179.68283,6.0852594,106.76693,27.543556,237.530128,155.7164544,292.01773,171.39809,164.15460525,80.01964385,214.1656006
97.63193,350.24658,193.36098,24.41682,189.21262,6.9514623,107.59704,26.72949,231.467624,157.4255616,298.67422,180.37877,166.4140775,82.622653075,216.9865439
100.089516,362.7162,203.4567,28.953785,198.7424,6.2410407,112.03714,29.546442,222.791648,167.536792,305.33075,188.60057,173.80405025,86.641755675,221.06494
105.27585,375.18582,215.22713,34.29955,208.27219,6.225622,115.95577,35.920982,227.761624,178.723136,314.5839,172.06451,182.4970875,91.593641,223.2832925
111.39359,387.65546,226.99756,35.811855,212.60756,5.8422894,119.82057,42.54022,232.7316,186.435408,324.2903,162.05943,190.46461625,95.20265985,226.3791845
117.51133,400.12506,238.76799,36.90112,201.63206,6.5192776,109.40272,44.311436,238.360056,185.831968,332.45834,167.67384,198.326375,90.4663734,231.081051
122.42038,395.40927,250.5384,34.45704,197.39972,6.134921,116.789894,45.784946,244.628736,176.719168,320.35205,178.61882,200.7062725,91.52737025,230.0796935
123.90553,403.81073,262.30884,39.51278,196.58714,7.0437655,124.17707,46.58994,236.392752,174.1772,297.86813,191.2417,207.38447,93.599478875,224.9199455
128.3082,412.2122,274.07925,37.259777,191.03354,6.502723,127.00297,46.243996,238.39264,173.472688,264.44882,203.86458,212.96485675,92.69580725,220.044682
135.01166,425.11887,275.26956,36.290653,192.32062,6.3628926,125.033936,50.804718,232.653392,166.474544,263.41678,216.48744,217.92268575,93.63054165,219.758039
141.7151,439.3161,272.55432,30.056686,186.23647,6.9278717,129.11098,56.396152,234.1924,170.026544,264.5222,229.11032,220.9105515,94.667868425,224.462866
139.0249,453.51337,276.18976,31.088633,187.22635,6.806466,134.583,62.80811,235.967504,172.068992,265.2308,241.7332,224.95416575,97.8559815,228.750124
147.21692,467.7106,287.97424,31.052982,194.1585,6.4322987,143.4681,71.463646,239.844384,180.76432,255.53592,254.35608,233.4886855,103.880636175,232.625176
155.40894,481.90784,299.7587,36.78975,201.09065,6.2780375,152.7965,80.11919,246.07256,191.995456,252.05522,246.33693,243.4663075,110.071094375,234.1150415
157.05302,496.10507,309.52295,38.604176,189.45618,6.3668003,162.1249,79.32603,252.95464,205.347088,251.91733,246.06927,250.321304,109.318477575,239.072082
163.16124,510.30234,308.35242,38.791386,185.10342,6.387077,171.44392,74.1423,260.136912,207.164752,258.11237,236.27866,255.1518465,109.26917925,240.4231735
168.96257,524.3897,312.5944,40.345367,183.70938,6.851989,180.7463,76.64843,267.405544,214.120336,265.5973,231.42863,261.57300925,111.98902475,244.6379525
168.36076,537.60645,316.75653,44.00576,188.27591,7.3840904,190.76198,79.77309,267.56116,196.527824,273.08218,216.97408,266.682375,116.5487676,238.536311
178.82942,550.8232,321.95074,50.89084,198.4635,6.851899,201.75288,68.73691,252.631664,148.520728,277.01892,197.54433,275.62355,118.95129725,218.9289105
190.24199,564.0399,325.1899,56.948856,210.25438,7.697925,212.74379,72.70528,249.528904,164.71952,267.7896,187.81229,284.1051615,125.85034375,217.4625785
201.65456,577.25665,310.7689,57.224377,222.04526,7.5555286,223.73468,79.45458,256.7092,180.918304,268.03345,194.77435,286.72612175,133.19751215,225.108826
209.53044,590.4734,319.59842,58.067417,233.83614,7.995748,231.66011,87.15387,262.440624,197.117088,262.91772,198.2329,294.41741925,140.161467,230.177083
216.19144,603.6901,328.42795,57.666496,245.62701,7.6441956,236.86502,83.75777,264.76084,213.315872,266.25565,189.41093,301.4939965,143.4734989,233.435823
224.78676,571.379,337.2575,65.20129,255.68416,7.683602,228.76282,85.02006,258.850024,225.90376,269.8327,195.73923,299.6561375,144.2876605,237.5814285
224.08115,559.9412,346.08704,67.64431,261.4304,9.577559,236.67575,90.85019,264.32756,211.182768,272.2851,205.61815,299.438425,149.63347475,238.3533945
228.3445,531.199,354.9166,70.88834,267.96243,9.879464,244.58868,87.866554,275.238376,218.753664,252.04367,215.49707,296.33711,152.574282,240.383195
232.60785,527.1443,363.74612,77.32847,274.77875,9.729806,252.50162,77.244896,286.1492,226.399024,250.5002,222.32442,300.206685,153.563768,246.343211
238.22383,523.0896,352.03775,86.74788,284.7205,10.642464,248.63837,76.397705,297.060032,234.10872,257.40692,219.94176,300.024765,155.09975975,252.129358
244.16492,528.4131,356.98703,96.1673,294.865,10.040935,257.011,84.00224,307.970848,241.97224,261.30518,207.29987,306.4330875,161.47979375,254.6370345
249.98166,534.7108,361.9363,96.91757,305.00946,10.078021,265.38358,90.36864,318.881664,243.831248,264.66544,216.84903,310.8865825,167.70992525,261.0568455
254.28116,543.0435,346.5252,94.097305,299.7184,9.735314,273.7562,94.91267,314.21672,261.00984,272.2495,229.2037,309.48679125,169.530646,269.16994
254.99416,552.69135,330.87564,96.74596,305.22583,10.437437,282.12878,101.76418,316.081176,278.1884,280.52994,232.05348,308.8267775,174.88905675,276.713249
264.24222,562.3392,335.98047,101.41529,310.73322,12.241134,284.5318,110.02022,315.67388,295.366992,289.37698,215.5697,315.994295,179.3815935,278.996888
273.4903,569.03174,348.28662,106.139015,316.24063,14.111424,290.65125,116.18728,301.822384,299.032512,299.36407,216.542,324.23691875,184.297646,279.1902415
279.31546,561.0592,360.5928,105.98298,321.60272,16.478584,299.77667,115.363495,305.86528,314.576128,310.26114,227.32533,326.73761,188.30536725,289.5069695
285.87573,545.02783,372.89896,109.49905,326.8984,19.52449,308.90207,97.16782,309.90816,330.119728,321.15817,223.09163,328.3253925,188.123195,296.069422
293.2606,552.8407,377.34384,109.68744,328.83484,19.559458,307.35492,100.13486,299.401664,345.332496,333.78485,208.34708,333.283145,188.9710195,296.7165225
295.0244,560.6536,377.32672,110.46599,311.71378,20.760405,305.90967,103.90538,305.51948,356.097264,346.65628,217.13078,335.8676775,185.57230875,306.350951
297.6426,568.4665,386.35977,114.629265,308.15543,18.561514,317.4817,109.74134,311.63728,342.408304,359.52768,225.9145,341.77453375,188.484996,309.871941
292.4275,576.2794,395.39282,123.58822,286.42358,22.03769,329.05374,109.76679,317.755104,344.833248,372.39908,234.69821,346.921985,186.82045,317.4214105
300.43826,529.18616,404.42587,132.038,286.77597,27.192783,340.6258,114.17614,323.872928,337.232048,380.4542,233.7336,341.5220725,192.19267325,318.823194
305.87537,489.14087,413.45895,140.12427,291.75137,31.583553,352.1978,121.8091,332.70736,351.725024,384.46753,234.87851,337.149865,199.33545575,325.944606
303.86044,490.634,416.0196,146.96024,296.72678,37.72297,363.76987,123.25727,342.667064,366.218,396.9619,236.32251,339.36857,205.3692225,335.5423685
306.31708,492.12714,412.37894,146.9188,301.7022,36.850346,351.94138,128.28937,352.62676,380.710944,409.4563,238.01895,339.43549,204.695824,345.2032385
307.68646,493.62027,409.28653,150.84586,306.6776,39.318626,327.398,124.27321,362.58648,363.984064,421.95068,249.02423,340.35978,199.416859,349.3863635
294.91934,494.64514,410.3897,155.52115,308.22284,42.933403,318.46655,121.60208,372.54616,369.308256,434.44507,262.23026,338.8688325,197.80621825,359.6324365
279.09518,492.92242,414.58878,160.60829,295.42236,47.87546,323.80362,121.330986,356.443968,359.988752,447.4112,275.43628,336.8036675,197.1081065,359.82005
289.50455,497.20032,400.87906,165.69542,290.8409,46.999336,329.1407,120.4485,348.691944,354.575008,461.39798,288.6423,338.3198375,196.857359,363.326808
299.9139,502.21954,399.7428,170.03795,296.62787,49.51535,334.47775,118.913414,333.978592,363.708224,475.38477,301.2252,342.9785475,199.883596,368.5741965
310.32327,514.54083,399.5247,175.81128,308.99026,44.91455,336.19873,123.32186,330.192576,372.841456,489.37155,313.76083,350.05002,203.35635,376.541603
320.73264,527.057,405.81537,183.14117,321.35266,52.186775,333.38904,129.90445,329.21784,376.361472,503.35834,326.29648,359.186545,209.20823125,383.808533
331.142,539.5732,413.7009,189.38159,333.7151,54.09883,331.63077,130.88045,333.109864,371.860944,517.34515,338.4592,368.4494225,212.5812875,390.1937895
341.55136,552.08936,426.14243,200.44054,346.07748,51.67927,307.4382,132.67448,338.800856,370.943328,531.3319,347.42914,380.0559225,209.4673575,397.126306
351.96072,559.8441,438.58392,211.49948,355.9958,55.26562,310.41827,144.26082,345.50852,373.295264,545.3187,356.3991,390.472055,216.4851275,405.130396
347.7921,556.8831,451.02545,221.81396,364.5508,61.233223,313.39838,155.84715,337.570192,375.3748,553.95435,363.78748,394.3786525,223.75738825,407.6717055
356.6946,542.99554,463.46698,231.37527,372.44263,66.17254,312.27686,167.43349,318.268288,383.41064,560.3128,370.92642,398.6330975,229.58138,408.229537
365.5971,557.564,455.09573,230.46407,371.85913,68.81211,302.17108,177.44934,316.116848,401.71736,560.5205,348.81674,402.180225,230.072915,406.792862
360.436,572.1325,462.9506,232.62314,366.24573,65.648766,299.37164,184.84189,314.81392,420.02408,550.30237,341.01566,407.03556,229.0270065,406.5390075
356.43158,586.7009,470.80548,232.73108,368.30298,73.11226,308.34036,168.79474,311.91824,421.572064,557.35394,337.11337,411.66726,229.637585,406.9894035
360.8849,601.2694,480.6371,219.17114,370.42902,80.575745,317.30908,170.78947,320.512136,439.848192,564.40546,345.2056,415.490635,234.77582875,417.492847
353.1798,615.8379,491.50436,214.1777,374.0835,87.74297,326.2778,167.94508,330.798512,458.124272,566.27405,356.9475,418.67494,239.0123375,428.0360835
363.6059,630.4063,502.37164,216.00534,379.59586,91.594864,335.24652,170.77686,341.08488,451.999072,567.90906,368.6894,428.097295,244.303526,432.420603
374.03198,644.9748,513.23895,225.43689,369.20178,93.58688,332.56845,165.95758,351.371264,464.579888,569.7053,380.4313,439.420655,240.3286725,441.521938
384.4581,659.5433,493.37662,234.90042,373.885,89.853065,324.7453,163.65195,352.727296,477.160736,569.2332,392.1732,443.06961,238.03382875,447.823608
394.8842,674.1117,485.7253,203.4868,378.56824,88.760124,333.4331,153.4536,332.168656,489.7416,554.6096,403.9151,439.552,238.553766,445.108739
405.31027,688.6802,463.05817,206.48097,383.2515,92.574554,342.1209,141.34593,330.376272,502.3224,510.14938,415.65698,440.8824025,239.823221,439.626258
412.6162,703.24866,461.74075,209.47513,369.5199,101.27561,350.80872,144.0826,327.4228,512.931296,509.47073,425.2467,446.770185,241.4217075,443.7678815
418.85794,717.8171,460.42337,197.05647,369.29214,110.140594,359.49652,145.29587,315.58952,501.49312,518.1917,430.57608,448.53872,246.056281,441.462605
430.4826,732.38556,468.7005,198.40242,376.006,119.0397,369.98444,155.87302,306.209496,481.847712,526.91266,435.9055,457.49277,255.22579,437.718842
443.86746,746.95404,481.33408,205.31398,374.02747,119.94331,381.9099,166.45015,300.346584,462.232128,514.0564,441.2349,469.36739,260.5827075,429.467503
457.25232,756.2473,493.96765,211.65369,382.5319,119.76053,393.83536,177.0273,299.005544,460.36176,509.28262,448.11127,479.78024,268.2887725,429.1902985
470.63718,760.70715,506.60123,216.38823,393.23874,112.57505,405.76083,186.65344,306.574928,467.046784,500.70123,456.08624,488.5834475,274.557015,432.6022955
484.02203,765.16693,519.2348,221.12279,403.94556,118.16083,417.68628,191.05243,315.097168,478.33824,503.5405,464.0612,497.3866375,282.711275,440.259277
497.4069,728.9078,526.06537,222.8731,412.92648,125.2047,427.6587,184.81445,323.619384,489.62976,508.1366,472.03616,493.8132925,287.6510825,448.355476
510.39276,725.8233,532.43304,218.45436,420.30276,135.10985,427.30475,181.20692,332.141624,500.921184,509.9908,480.0111,496.775865,290.98107,455.766177
522.08484,722.73883,541.8711,227.03784,424.32303,141.50044,431.99008,183.31355,340.66384,512.212688,512.01196,478.94635,503.4331525,295.281775,460.9587095
533.77686,686.7604,553.1489,235.62132,408.4058,122.401566,437.86847,187.85997,331.557736,523.50416,516.82294,478.77585,502.32687,289.1339515,462.6651715
545.4689,683.15955,564.42676,240.6812,393.38113,129.24402,438.1002,200.49521,329.30744,515.303472,503.96487,481.5658,508.4341025,290.30514,457.5353955
557.16095,679.5587,575.7046,241.6825,396.1132,136.08649,418.08957,213.64563,327.057152,524.14248,500.79776,482.8681,513.5266875,290.9837225,458.716373
556.35974,675.9579,586.8786,250.47964,398.84525,142.03203,427.0296,226.79605,324.471144,496.47984,503.313,466.3747,517.41897,298.6757325,447.659671
489.47818,649.1813,597.9279,261.60446,393.8308,137.72614,435.96967,239.94647,322.00672,494.885984,505.82822,469.37518,499.54796,301.86827,448.024026
442.24936,624.0605,608.9772,271.60736,372.6824,139.29634,444.9097,253.09691,325.321776,511.310688,512.3718,472.37567,486.723605,302.4963375,455.3449835
425.9572,597.8187,620.0264,275.85983,361.12173,139.04604,453.84973,253.08623,332.64692,527.735456,522.4068,475.3762,479.9155325,301.7759325,464.541344
418.84607,603.5547,590.3744,289.59927,359.88187,147.13785,462.78976,263.276,341.16616,544.16016,532.4418,482.7495,475.59361,308.27137,475.129405
423.7505,609.29065,553.7348,303.3387,366.8028,155.22966,471.7298,273.46576,349.685376,560.584864,541.83264,490.63544,472.5286625,316.807005,485.68458
429.28452,624.9318,550.8157,317.07816,370.37128,160.79266,456.15518,273.2086,352.316432,573.875632,531.18494,474.48288,480.527545,315.13193,482.964971
434.8185,641.52795,547.89655,330.81757,367.0703,167.20984,459.28888,260.67755,357.287744,582.730512,525.9809,482.0658,488.7651425,313.5616425,487.016239
430.17352,658.1241,542.4742,344.557,354.20535,166.96667,462.42255,266.0174,367.66748,594.954496,498.62576,489.64874,493.832205,312.4029925,487.724119
419.58167,674.7203,542.8944,353.98236,357.92603,171.96825,465.55624,271.35727,378.047216,607.87784,493.52692,497.23166,497.7946825,316.7019475,494.170909
413.50607,691.3164,548.10535,341.83618,366.30783,175.47537,470.4753,265.69037,388.426928,580.003424,495.63864,504.8146,498.691,319.4872175,492.220898
424.95383,707.91254,549.4974,347.42456,375.91196,171.77292,475.40915,275.85052,398.806664,565.649216,497.75037,511.3989,507.4470825,324.7361375,493.4012875
437.01062,724.50867,543.9652,354.61176,371.75006,179.48502,455.35477,286.0107,387.11912,579.472368,500.58606,516.79987,515.0240625,323.1501375,495.9943545
449.06744,741.10486,531.7096,362.98404,379.55212,187.19711,432.9919,296.1709,387.834696,593.295456,503.99216,517.1605,521.216485,323.9780075,500.570703
461.12424,757.701,530.7691,371.35632,391.15656,184.16643,442.11816,306.33105,388.550272,607.118608,507.39825,498.8264,530.237665,330.94305,500.4733825
468.79895,774.2971,537.04736,370.54306,402.76102,189.63995,451.24445,300.98135,387.00912,615.708208,510.80438,503.40768,537.6716175,336.1566925,504.232347
475.5554,790.89325,543.3256,380.16406,414.36545,196.36272,460.37073,308.25955,369.2028,577.82112,493.69754,513.4905,547.4845775,344.8396125,488.55299
478.9492,807.4894,529.81354,392.05063,425.96988,192.13148,469.49698,315.53778,376.21568,565.8952,497.43338,523.5733,552.0756925,350.78403,490.77939
480.70816,824.0856,521.8781,403.9372,437.5743,194.40672,478.62326,322.816,383.228544,560.241312,501.16922,510.05884,557.652265,358.35507,488.674479
490.1337,840.6817,532.0389,415.8238,449.17877,191.03444,487.74954,296.4993,390.241408,575.305072,504.9051,515.0247,569.669525,356.1155125,496.36907
499.55923,857.27783,542.19965,424.75037,460.7832,195.55238,491.65775,297.16336,397.254272,593.97424,518.6945,520.04913,580.94677,361.2891725,507.4930355
508.90524,825.0369,552.3604,433.39996,448.6524,200.07033,488.8526,300.49307,404.267136,612.643408,532.5189,525.455,579.925625,359.5171,518.721111
517.39685,756.24677,560.287,427.95105,455.75146,206.4319,483.13974,305.2891,408.37664,631.312592,546.34326,530.86084,565.4704175,362.65305,529.223333
525.8884,709.16345,567.33215,426.36185,462.85056,214.78334,495.2208,311.37598,410.1168,649.981792,560.16766,525.798,557.1864625,371.05767,536.516063
531.8408,714.7512,574.24756,429.32184,469.94962,224.7398,508.18707,319.3522,400.709152,668.650976,573.992,518.9795,562.54035,380.5571725,540.582907
527.2331,720.3389,580.6004,432.2818,477.47644,233.89282,521.1534,325.57788,389.656128,684.649168,587.8164,503.73053,565.11355,389.525135,541.4630565
516.4486,725.9267,586.95325,418.00964,489.47592,240.70146,534.1196,323.75162,376.06448,689.430608,601.64075,516.0811,561.8345475,397.01215,545.8042345
530.17175,731.51447,589.9439,424.14755,501.4754,242.8373,547.08594,334.9049,372.67832,662.628416,604.3451,528.43164,568.9444175,406.575885,542.020869
543.8949,737.10223,591.65845,430.2855,513.4749,250.13445,560.0522,346.0582,369.28928,670.48144,605.67633,540.7822,575.73527,417.4299375,546.5573125
557.618,705.03186,562.08716,436.4234,525.47437,258.121,573.0185,357.21152,352.133936,678.3344,610.63306,553.13275,565.290105,428.4563475,548.5585365
571.3411,691.4322,553.7104,427.96155,537.41296,266.9691,585.9848,368.3648,355.500608,681.639312,615.5898,556.89526,561.1113125,439.682915,552.406245
585.0643,679.4851,554.9047,438.79752,549.2294,268.7809,552.6644,379.5181,358.867264,671.59584,625.2271,524.97815,564.562905,437.5482,545.1670885
598.7874,689.7311,565.93414,450.16638,561.0458,270.06647,541.0163,389.47458,361.936136,670.867488,637.22815,526.98334,576.154755,440.4007875,549.2537785
589.488,699.977,576.9636,461.53525,572.8622,276.05676,540.946,389.452,363.654616,682.77712,649.2291,528.9885,581.9909625,444.82924,556.162334
582.3654,710.22296,587.99304,470.945,584.6786,281.97116,545.68054,397.84714,365.373096,694.93024,661.23016,530.9937,587.8816,452.54436,563.131799
572.4459,720.4689,599.02246,459.04797,594.8617,282.74722,526.6827,406.629,367.447096,707.460992,673.23114,532.9989,587.7463075,452.730155,570.284532
546.9306,730.7148,610.05194,441.1631,597.95276,266.5061,529.04407,416.62155,371.97876,718.911568,684.9642,530.1867,582.21511,452.53112,576.510307
555.66406,740.96075,621.08136,432.878,600.4416,269.4387,531.40546,427.81653,376.510424,722.73776,691.78705,525.17444,587.6460425,457.2755725,579.0524185
564.3975,751.20667,632.1108,421.32816,592.50964,270.8751,533.7668,439.01154,381.04208,712.476704,698.6099,525.46814,592.2607825,459.04077,579.399206
573.1309,761.08344,643.65314,429.01617,563.0771,260.34787,536.6138,450.20654,385.086376,690.795952,705.4328,526.4957,601.7209125,452.5613275,576.952707
581.8644,759.817,655.4018,436.7042,557.3977,272.3817,543.3321,462.37775,387.047976,699.201312,714.5845,520.5694,608.44685,458.8723125,580.350797
590.59784,757.55457,667.15045,444.3922,549.8279,284.41553,550.0504,474.64328,385.344608,674.871392,724.0842,522.4927,614.923765,464.7342775,576.698225
602.4024,747.8992,678.8991,450.95276,535.76263,296.44937,556.7687,486.9088,384.281864,676.46328,733.584,535.15234,620.038365,468.972375,582.370371
619.02405,753.6296,690.64777,454.68137,531.8972,308.4832,563.487,499.17435,384.611304,678.055232,743.08374,547.81195,629.4956975,475.7604375,588.3905565
635.6457,764.2514,704.28894,458.40997,512.5817,320.517,570.2053,504.5294,357.22848,679.64712,745.4829,560.47156,640.6490025,476.95835,585.707515
652.26733,774.8732,718.4371,462.11444,509.42743,332.55084,564.76337,479.0458,354.772048,675.5592,740.85785,573.1312,651.9230175,471.44686,586.0800745
668.889,785.49506,732.5852,462.99396,483.47644,344.58466,535.5035,479.34027,361.418216,665.2888,681.1782,577.9694,662.490805,460.7262175,571.463654
685.5106,795.9986,746.7333,447.7661,489.77298,356.61847,518.7549,479.63477,362.0584,629.890336,684.15466,580.7833,669.00215,461.19528,564.221674
702.1322,803.3216,760.8814,446.0275,496.06952,368.6444,511.22128,476.4016,342.483664,613.59216,687.13104,559.3862,678.090675,463.0842,550.648266
718.75385,810.64465,775.02954,444.28888,502.36606,380.5735,511.54974,455.673,342.243384,617.415232,690.1075,563.09845,687.17923,462.540575,553.2161415
735.3755,817.96765,789.1777,448.09192,508.66263,392.50256,521.0602,455.14398,342.00312,621.2384,693.0839,566.81067,697.6531925,469.3423425,555.7840225
751.99713,828.99603,803.3258,452.7606,510.98898,404.43164,530.5706,460.73355,324.869776,630.815136,677.8992,570.5229,709.26989,476.6811925,551.026753
768.6188,843.92255,810.76514,457.4293,510.47986,416.36072,540.08105,469.92606,331.61952,646.225824,653.43176,537.6424,720.1839475,484.2119225,542.229876
785.2404,858.8491,795.06323,433.1826,509.9707,427.7704,551.7709,479.11856,341.37088,660.762112,640.2591,527.2897,718.0838325,492.15764,542.420448
801.862,873.7757,804.62335,418.65262,522.0595,425.21616,565.90326,453.13226,351.122192,666.46832,646.34924,516.93695,724.7284175,491.577795,545.2191755
818.48364,888.7022,814.1834,403.5407,536.95276,426.54654,580.0357,448.3168,360.87352,680.564064,654.46844,435.49747,731.227485,497.96295,532.8508735
835.1053,903.6288,823.74347,406.22534,551.846,417.38647,594.1681,453.76508,370.624832,699.59168,662.58765,448.73123,742.1757275,504.2914125,545.383848
851.7269,918.5553,833.3036,414.3506,566.7393,385.29303,608.30054,463.20273,380.37616,718.61928,638.2156,461.965,754.4841,505.8839,549.79401
868.3486,933.4819,843.69995,426.5609,581.63257,397.3092,622.433,472.64035,390.127488,731.94704,638.18567,475.19873,768.0228375,518.50378,558.864732
884.9702,948.40845,855.15967,440.6231,596.5259,409.3254,636.56537,482.078,395.736136,701.58096,638.15576,488.4325,782.290355,531.1236675,555.976339
901.5918,963.33496,866.6193,454.68527,611.4191,421.34158,650.6978,491.51562,396.695656,690.497408,638.12585,501.66626,796.5578325,543.743525,556.7462935
918.21344,978.26154,878.07904,468.74747,626.31244,433.35776,664.8302,500.95328,401.68736,700.839168,631.98474,514.9,810.8253725,556.36342,562.352817
934.8351,958.58813,889.53876,482.80963,641.2057,445.37393,678.96265,458.64893,406.683864,712.140288,628.2744,528.1338,816.442905,556.0478025,568.808088
951.4567,961.3185,900.9985,496.87183,647.81244,457.39014,693.09503,439.08603,415.028904,706.153168,631.1556,541.36755,827.6613825,559.34591,573.4263055
968.07837,974.12256,909.129,504.2512,648.8389,469.4063,671.0652,420.3755,424.023144,711.05552,606.7928,554.6013,838.8952825,552.421475,574.118191
920.58307,986.92664,907.6659,510.2107,652.0309,481.4225,623.9695,407.07797,433.01736,675.18736,558.47485,566.6731,831.3465775,541.1252175,558.3381675
883.78845,999.7307,906.20276,518.70776,656.3676,493.4387,570.5252,407.4743,442.011576,661.847408,559.31067,557.45013,827.1074175,531.95145,555.154946
872.581,1012.5348,889.4392,528.45245,659.1418,498.0428,552.53424,413.62326,449.74868,645.375632,560.1465,561.5432,825.7518625,530.835525,554.203503
861.3735,1025.3389,850.9355,538.1971,656.6221,489.5738,534.5433,400.43384,457.4332,638.591456,532.0831,565.10535,818.96125,520.29326,548.3032765
874.50275,1038.143,826.9736,539.5817,661.877,484.36417,533.9964,406.6265,465.117728,656.675776,525.26624,562.14923,819.8002625,521.7160175,552.3022435
890.6885,1050.947,826.11206,507.98502,672.7049,493.4202,537.30743,412.81918,471.36576,674.760112,517.9511,546.1836,818.933145,529.0629275,552.565143
906.8742,1063.833,825.25055,509.0384,683.53284,502.47623,519.62994,419.01187,476.68632,692.844432,485.3157,559.86237,826.2490375,531.16272,553.6772055
923.05994,1076.7493,813.1757,510.0918,694.3607,511.53226,528.28253,423.30713,481.9064,710.928752,482.07123,573.54114,830.769185,539.370655,562.1118805
939.2456,1089.6655,802.07385,515.0259,705.1886,520.5883,536.9351,429.45963,477.48516,729.013088,478.82678,587.2199,836.5027125,548.0429075,568.136232
955.43134,1102.5818,793.8512,526.3716,715.56354,529.64435,545.5877,442.0454,481.68664,737.037312,462.23175,600.8987,844.558985,558.2102475,570.4636005
971.61707,1115.4979,791.60583,537.7173,725.9105,538.7004,554.2403,454.6312,489.037304,718.687408,462.06357,614.57745,854.109525,568.3706,571.091433
987.8028,1128.4142,790.867,549.063,736.25745,523.7221,562.8929,467.21698,496.388,700.337552,460.18253,628.666,864.03675,572.5223575,571.3935205
1003.9885,1141.3304,799.9886,539.4631,746.60443,494.47885,571.5455,477.6057,505.02928,677.702928,450.27496,643.0435,871.19265,572.55862,569.012667
1020.17426,1154.2467,809.1101,506.48178,754.0046,482.67557,580.198,463.86975,515.56836,688.516352,435.60468,657.421,872.50321,570.18698,574.277598
1036.36,1167.1628,818.2316,515.3079,752.3253,482.24255,588.8506,452.57916,526.10744,699.329792,435.8526,671.7986,884.265575,568.9994025,583.272108
1052.5457,1119.6471,827.3532,530.5838,718.95953,486.07202,597.5032,445.85,536.64648,709.407088,446.00702,686.1761,882.53245,562.0961875,594.559172
1068.7314,1122.4473,801.2607,545.8597,726.36584,497.463,604.1518,435.70697,547.1856,671.2072,456.16147,700.5536,884.574775,565.9219025,593.7769675
1084.9171,1125.2474,814.645,561.13556,733.77216,508.85397,605.3264,450.88788,557.72464,644.145312,466.31592,714.9311,896.486265,574.7101025,595.779243
1101.1028,1128.0476,828.0293,576.41144,741.17847,520.245,606.767,466.0688,565.363968,651.271136,476.47034,705.50586,908.397785,583.5648175,599.652826
1117.2886,1130.8477,841.41364,591.6873,748.5848,531.6359,608.8192,481.24966,558.206,665.289504,478.47192,695.1622,920.30931,592.57239,599.282406
1133.4742,1133.6478,854.7979,606.9632,755.9911,516.023,612.11444,496.43057,537.14,660.2192,468.07666,694.84094,932.220775,595.1397775,590.0692
1149.66,1136.448,868.18225,622.2391,763.3974,526.5256,620.4447,511.61145,545.28992,674.303568,449.88223,694.5197,944.1323375,605.4947875,590.9988545
1165.8457,1084.9198,881.5665,637.51495,770.8037,537.0281,628.77496,526.79236,553.43992,691.13272,459.82407,696.6651,942.4617375,615.84978,600.2654525
1182.0315,1089.863,894.95087,627.154,746.352,547.53064,637.1052,541.97327,561.58992,674.235408,469.76587,706.6988,948.4998425,618.2402775,603.0724995
1198.2172,1094.8063,908.33514,631.44434,758.0016,558.03314,633.0175,535.80035,569.739896,688.19336,479.70767,716.7324,958.200745,621.2131475,613.5933315
1199.7543,1099.7495,919.6287,639.5414,769.65125,568.5357,598.7231,526.7743,577.889896,702.151312,489.6495,726.7661,964.668475,615.9210875,624.114202
1194.9225,1104.6927,927.1249,647.6384,781.30084,579.0382,607.5566,522.74475,586.03984,716.10928,499.5913,736.8195,968.594625,622.6600975,634.63998
1191.8749,1109.636,934.62103,620.23,792.9505,589.5408,616.3901,520.1223,594.18984,730.06728,509.5331,746.97876,964.0904825,629.750925,645.192245
1203.3597,1114.5793,942.11725,614.1876,804.6001,600.0433,625.2236,517.5271,602.03312,743.5456,519.4749,757.138,968.5609625,636.848525,655.547905
1214.8447,1119.5226,948.43665,625.6367,816.2497,605.9646,634.0571,513.9375,606.12416,756.872608,528.1446,767.29724,977.1101625,642.552225,664.609652
1226.3296,1062.4521,936.1262,637.08575,827.89935,566.3352,642.8906,521.717,610.215232,752.630272,534.18146,777.45654,965.4984125,639.7105375,668.620876
1237.8145,1053.6475,917.8976,648.5348,839.54895,553.47577,651.7241,529.4964,614.034768,763.530912,535.8791,788.51166,964.4736,643.561305,675.48911
1249.2993,1044.8428,906.7511,659.9839,851.1986,542.88196,660.5577,532.03424,617.095656,784.3124,524.73285,799.8119,965.219275,646.668125,681.4882015
1260.7843,1036.0382,914.37366,632.2983,862.8482,545.6979,668.6644,524.6059,620.156592,805.09384,530.03564,811.1121,960.873615,650.4541,691.599543
1272.2692,1038.4938,921.9963,635.42535,874.0333,548.2183,675.81976,485.61707,612.7092,825.875296,532.17944,822.41235,967.0461625,645.9221075,698.2940715
1283.754,1046.113,929.61884,638.5525,855.5913,548.86096,682.97504,460.90024,571.4044,839.1528,532.3796,833.7126,974.509585,637.081885,694.16235
1231.4298,1053.7324,869.06604,641.67957,830.3828,539.48627,690.1304,466.39307,545.84336,845.01664,538.07074,844.69653,948.9769525,631.598135,693.4068175
1238.9624,1061.3517,815.2607,645.24554,782.24255,518.2181,697.3509,483.17557,550.229392,859.55584,543.76184,855.37756,940.205085,620.24678,702.231158
1246.4949,1069.2454,819.72595,649.21423,776.74,523.09546,704.58057,499.9581,558.11984,877.251264,541.66833,866.05865,946.17012,626.0935325,710.774521
1254.0273,1078.5232,824.1913,654.80615,771.2374,527.9729,711.8102,516.7406,566.01024,894.946784,547.66296,876.7397,952.8869875,631.940275,721.339921
1261.5598,1087.8009,828.6566,665.24963,776.02747,510.90533,719.3293,533.52313,573.90068,866.3264,559.31555,887.4208,960.8167325,634.9463075,721.7408575
1269.0923,1097.0787,833.1219,675.6931,787.4556,511.65198,731.1996,550.30566,581.79112,878.348528,570.96814,898.61035,968.7465,645.15321,732.4295345
1276.6248,1106.3566,837.5872,686.1366,798.8838,512.41284,743.06995,567.08813,589.6816,890.37056,582.6208,911.0143,976.6763,655.36368,743.421815
1284.1572,1115.6343,842.2167,696.6429,810.31195,509.1304,754.9403,583.87067,597.572,902.3928,593.8129,923.4183,984.662775,664.56333,754.299
1291.6897,1106.0598,846.95795,711.0618,821.7402,493.8664,766.81067,600.6532,605.462448,914.414944,604.0444,935.8222,988.9423125,670.7676175,764.935998
1299.2222,1072.9674,851.6992,725.4808,833.0816,497.10886,778.681,617.43567,586.95832,908.062016,614.2758,948.22614,987.3424,681.5767825,764.380569
1306.7546,1045.0186,847.44653,739.8998,843.5299,500.35132,790.5514,634.2182,587.184128,904.972064,624.5072,960.63007,984.7798825,692.162705,769.3233655
1304.2303,1043.8077,832.02936,754.3187,853.97815,502.72,802.4217,651.00073,587.40996,915.530176,634.7145,973.034,983.596515,702.530145,777.672159
1257.473,1042.8202,769.8384,768.7377,864.4264,499.7051,771.38855,667.78326,575.0812,930.3152,644.90094,980.6773,959.717325,700.8258275,782.74366
1225.3113,1043.3403,769.22784,783.1566,874.8747,505.48447,758.1614,673.8097,578.2096,952.8136,655.0874,978.9778,955.25901,703.0825675,791.2721
1186.7031,1043.8606,768.6174,797.57556,885.32294,512.8558,744.9342,678.1924,582.7736,975.31184,665.27386,977.27826,949.189165,705.326335,800.15939
1153.4493,1046.4995,768.0069,811.99457,897.2811,520.7248,731.70703,657.3346,586.68976,997.81008,656.7941,941.27374,944.9875675,701.7618825,795.64192
1116.8387,1053.6655,769.152,822.71515,909.30853,531.0984,727.417,654.2397,587.828512,1020.30832,650.7648,938.4617,940.5928375,705.5159075,799.340833
1042.2603,1060.8314,776.4453,806.7917,921.336,541.4719,737.7847,650.22986,587.310592,1042.80656,651.96765,935.7776,921.582175,712.705615,804.4656005
993.9787,1067.9974,783.7386,727.5194,933.3634,551.84546,748.15247,644.88806,546.673392,1065.30488,659.4146,935.5109,893.308525,719.5623475,801.725943
943.44995,1075.1635,791.03186,717.78516,945.3908,561.0488,758.52014,655.3176,551.07104,1052.0912,667.78094,935.24426,881.8576175,730.069335,801.54686
923.23596,1087.0198,803.967,725.588,957.4183,555.9587,768.8879,665.74713,555.468752,1036.09632,676.1473,942.10065,884.95269,737.0030075,802.4532555
898.9493,1099.0559,818.954,733.3909,969.1787,561.7067,779.25555,676.1767,559.8664,1029.456,686.59454,953.45636,887.587525,746.5794125,807.343325
861.04706,1111.0922,833.941,742.6936,977.41376,570.445,788.1964,685.4674,564.264112,1028.92512,698.7254,964.81213,887.193465,755.38064,814.1816905
850.6918,1123.1283,848.92804,754.55457,985.64874,579.1833,795.22876,685.27527,568.66176,1024.865824,710.8562,976.16785,894.3256775,761.3340175,820.1379085
829.5273,1135.1644,863.91504,766.41547,993.8838,588.0016,802.2611,686.64777,542.089304,1001.56552,722.98706,987.5236,898.7555525,767.6985675,813.541371
833.08234,1147.2007,878.90204,778.2764,1002.11884,596.9587,809.29346,691.1677,542.75544,866.194144,735.1179,998.87933,909.36537,774.884675,785.7367035
843.8295,1159.2368,893.88904,790.1374,1005.5637,605.91583,813.34467,695.6877,543.42152,855.23408,747.2488,998.1638,921.773185,780.127975,786.01705
854.5768,1153.0051,908.87604,801.9983,1002.19275,614.873,812.70294,697.18787,544.08768,844.27408,724.6674,978.3935,929.61406,781.73914,772.855665
865.32404,1119.729,923.86304,796.88586,1000.7055,622.558,812.24634,698.4754,533.67824,868.058992,733.46045,987.9287,926.450485,783.49631,780.7815955
876.0712,1085.2678,938.85004,797.7016,1010.98376,629.79694,820.1696,705.65515,527.50088,892.63408,742.2535,997.464,924.47266,791.6513625,789.963115
823.5697,1070.166,953.83704,813.1706,1021.26196,637.03595,828.0929,713.1767,522.18736,917.209184,751.04645,1006.99927,915.185835,799.8918775,799.360566
795.8962,1061.5543,968.37054,828.6395,1031.5402,641.63416,836.01624,720.6982,521.540432,941.78432,733.9257,1016.53455,913.615135,807.4722,803.4462505
757.2914,1054.6849,979.4448,844.1085,1041.8185,644.328,843.9395,726.3438,533.57608,966.35936,735.79736,1017.75665,908.8824,814.10745,813.3723625
751.2315,1060.5178,990.51917,859.57745,1052.0967,649.075,852.7647,731.61676,545.61168,990.93448,742.4958,939.89435,915.46148,821.38829,804.7340775
756.27484,1070.8744,1001.59344,875.04645,1062.2106,657.52515,863.32996,737.2973,557.647312,1015.5096,749.1942,947.26807,925.9472825,830.0907525,817.4047955
766.76953,1081.2308,1012.6677,890.51544,1067.0726,665.9753,873.89526,744.8288,569.68296,1040.08464,695.8484,954.6418,937.7958675,837.94299,815.06445
777.2642,1091.5874,1023.742,905.9844,1071.9347,674.4254,884.4606,752.3603,581.71856,1057.2296,670.596,962.01544,949.6445,845.79525,817.8899
787.7589,1101.9438,1034.8163,921.45337,1076.7969,681.4699,895.0259,759.8918,593.7542,1072.51152,645.3436,969.38916,961.4930925,853.296125,820.24962
798.5958,1112.3004,1027.6501,936.9223,1081.9144,687.68677,905.5912,721.4901,605.78984,1087.79344,632.07764,976.7629,968.86715,849.1706175,825.605955
815.8724,1112.6279,1003.936,952.3913,1088.1805,693.9036,916.1565,711.6569,617.82544,1103.00432,630.2007,984.1366,971.2069,852.474375,833.791765
833.1489,1110.3486,976.34503,967.8603,1094.4465,678.66534,924.13995,700.19196,630.09272,1117.8824,636.34894,991.5103,971.9257075,849.3609375,843.95859
850.4255,1052.1158,946.43823,983.3292,1100.7125,663.22284,928.13354,688.58075,642.41416,1132.760544,642.4972,998.884,958.0771825,845.1624075,854.138976
867.702,1020.3671,949.2568,997.3068,1106.9785,665.1001,932.12714,701.8022,654.735544,1147.63872,609.7424,981.42194,958.658175,851.501985,848.384651
884.9786,988.61847,952.07526,1007.7683,1103.0964,673.4654,936.1207,715.0237,667.056936,1140.75472,597.04376,957.9274,958.3601575,856.92655,840.695704
902.2551,960.32605,949.53485,1018.2298,1097.5924,681.8307,920.9361,728.2451,679.37832,1119.4672,588.81836,946.0023,957.58645,857.151075,833.416545
919.5317,959.3819,937.03064,1028.6913,1028.789,690.196,904.8615,741.46655,691.699704,1099.74976,578.0459,947.3199,961.158885,841.3282625,829.203816
936.8082,958.43774,946.7439,1039.1528,1005.9337,699.1869,892.2371,754.688,704.021096,1079.49152,548.98785,948.63745,970.28566,838.011425,820.284479
954.0848,943.99713,961.72784,1049.6144,983.4494,708.2741,845.2634,763.0056,716.34248,1076.29088,536.24243,900.7847,977.3560425,824.998125,807.4151225
971.3613,941.146,976.71185,1023.1615,968.44666,717.3613,841.1071,745.36035,728.663864,997.86504,546.6672,846.79114,978.0951625,818.0688525,779.996811
988.6379,955.9982,991.6958,973.6588,953.44385,726.44855,836.95087,729.4808,740.98528,965.333696,557.092,787.49963,977.497675,811.5810175,762.7276515
1005.9144,970.85046,1006.6798,944.5741,900.5553,708.70026,832.79456,736.6396,748.668216,938.92848,567.5168,767.81665,982.00469,794.67243,755.7325365
1023.19104,985.70276,1021.66376,953.617,883.1351,677.07825,758.2456,743.7984,721.26712,841.69664,577.9415,750.3169,996.04364,765.5643375,722.80554
1040.4675,1000.555,1036.6477,962.65985,869.7049,677.6489,748.39,751.0649,705.95552,840.52096,588.36633,745.4401,1010.0825125,761.702175,720.0707275
1057.7441,1015.4072,1051.6317,971.70276,860.2696,678.21967,738.5344,764.0115,713.6236,839.34528,598.7911,744.40204,1024.12144,760.2587925,724.040505
1075.0206,1030.2595,1066.6157,980.7456,864.9025,678.7904,731.14606,776.958,721.291648,796.054976,593.35406,707.80884,1038.16035,762.94924,704.627381
1092.2972,1045.1117,1081.5997,974.695,869.5354,675.8772,727.24713,789.9046,728.95968,792.916704,567.4278,692.74304,1048.4259,765.6410825,695.511806
1109.5737,1059.964,1096.5836,959.7395,865.8423,664.2585,729.6594,802.85114,736.627736,789.796384,533.75946,665.5759,1056.4652,765.652835,681.43987
1126.8503,1074.8162,1111.5676,970.20087,848.6049,652.6397,735.54926,815.79767,731.746432,787.3424,536.37463,652.53534,1070.8587425,763.1478825,676.9997005
1144.127,1089.6685,1126.5516,980.66223,853.9916,633.3449,741.4391,828.74426,727.31232,784.888432,538.98975,634.38196,1085.2523325,764.379965,671.3931155
1161.4034,1055.2742,1128.303,991.1236,859.3783,646.0823,742.9703,805.8521,729.4032,794.158352,541.6049,612.02515,1084.02605,763.57075,669.2979005
1178.68,1014.73425,1117.3672,1001.58496,865.303,658.81964,736.2816,805.2399,731.49416,810.100384,533.94653,619.03394,1078.0916025,766.411035,673.6437535
1195.9565,998.264,1111.7683,1012.0463,873.30493,671.55695,735.898,805.91614,702.2932,826.04248,509.1212,626.0427,1079.508775,771.669005,665.874895
1213.2332,999.8417,1109.9755,1019.65985,881.30695,684.2943,737.34906,777.9362,691.894288,842.886816,516.10016,631.58044,1085.6775625,770.2216275,670.615426
1230.5096,1009.0472,1108.1825,1025.4478,889.30896,697.0317,704.3361,776.7082,681.495408,859.78976,523.07916,636.51074,1093.296775,766.84624,675.218767
1247.7863,1018.2527,1112.5403,1031.2356,897.8622,709.769,705.31885,747.53094,674.87964,876.6928,530.0581,642.29407,1102.453725,765.1202475,680.9811525
1262.8918,1027.4583,1117.851,1037.0233,908.1823,712.61145,706.3015,690.5044,675.70444,880.17608,533.6781,649.06726,1111.3061,754.3999125,684.65647
1275.5769,1036.6637,1123.1617,1038.7928,918.50244,658.55444,707.28424,696.8309,676.5292,842.23896,529.91656,655.8405,1118.548775,745.293005,676.131305
1288.2621,1031.5897,1128.4724,1038.9495,928.82263,650.4409,708.2669,705.746,685.45736,854.19056,543.91675,638.3669,1121.818425,748.3191075,680.4828925
1300.9471,1021.5045,1129.1165,1039.1061,939.14276,642.3274,714.5475,714.66113,694.397312,866.14208,557.917,650.30994,1122.66855,752.6696975,692.191583
1313.6322,1021.80804,1128.1116,1053.6631,949.5142,634.2138,723.61914,687.22076,703.337304,878.093648,571.9172,662.2529,1129.303735,748.641975,703.900263
1326.3173,1022.435,1127.1066,1069.1879,963.2791,637.2292,732.6908,692.9744,712.277248,890.04528,585.91736,674.1959,1136.2617,756.543375,715.608947
1339.0024,1020.86163,1132.6659,1084.7128,977.044,647.7342,741.76245,698.7281,721.2172,902.603424,599.91754,686.1389,1144.3106825,766.3171875,727.469266
1351.6875,1010.35736,1139.0706,1100.2375,990.80884,658.2392,750.70074,704.48175,707.87208,915.66032,613.9178,699.6027,1150.33824,776.0576325,734.263225
1364.3726,952.5187,1145.4752,1115.7623,1004.5737,668.7442,757.0111,710.23535,707.87856,928.717376,622.9519,714.3319,1144.5322,785.1410875,743.469934
1377.0577,941.212,1151.8798,1131.2872,1018.3386,679.24927,763.3215,715.989,716.721488,905.849024,628.76965,729.06104,1150.359175,794.2245925,745.1003005
1318.0583,929.9052,1157.4672,1146.812,1032.1035,691.43427,769.63184,721.7427,725.5644,926.749024,633.12494,743.7902,1138.060675,803.7280775,757.307141
1322.2944,924.5398,1161.345,1162.3368,1045.8684,703.7746,769.4461,727.4963,734.40736,947.649024,608.4683,758.5194,1142.629,811.64635,762.261021
1326.5305,936.2823,1165.2227,1177.8617,1059.6333,716.1149,760.4157,713.08923,743.250296,968.54896,589.4345,773.2486,1151.4743,812.3132825,768.620589
1330.7666,948.0247,1169.1005,1193.3865,1073.3981,728.45526,758.25415,718.5408,751.44512,989.44896,567.94635,787.9777,1160.319575,819.6620775,774.2045325
1335.0027,959.76715,1168.703,1208.9113,1060.4535,740.7956,756.7921,728.9328,757.9296,1010.3488,520.63025,802.7069,1168.0960375,821.7435,772.9038875
1339.2388,971.50964,1163.6686,1224.4362,1034.3324,753.13586,727.5269,739.3248,764.414,1031.2488,514.9173,814.43945,1174.71331,813.57999,781.2548875
1343.4749,983.2521,1157.1239,1239.9609,1012.5972,765.4762,728.66235,749.71686,770.89848,1052.148736,524.41766,820.9017,1180.95295,814.1131525,792.091644
1347.7109,994.9945,1119.8181,1255.4858,1011.0688,775.24414,729.7977,734.13727,777.38296,1073.048736,533.9181,827.36395,1179.502325,812.5619775,802.9284365
1351.947,1001.25507,1130.8446,1265.4575,1009.7144,783.4423,719.5745,728.1921,783.420752,1092.856048,543.4185,833.0999,1187.3760425,810.230825,813.1988
1347.5168,1007.3839,1141.8711,1106.278,1009.54565,791.64044,707.793,730.2373,789.40584,1103.5824,552.9189,833.9089,1150.76245,809.8040975,819.95401
1328.8094,1013.5128,1152.8977,1109.2268,1009.3769,799.83856,693.4452,744.0558,795.39096,1114.3088,562.4193,834.7179,1151.111675,811.679115,826.70924
1299.55,1019.6887,1163.9242,1112.1757,1006.1967,808.24725,687.648,757.8743,801.37608,1087.25184,571.9197,816.0389,1148.83465,814.9915625,819.14663
1198.5189,1026.1259,1174.9507,1115.1245,1000.3732,817.5131,700.66364,771.6928,801.5728,1073.938768,577.8156,802.9388,1128.68,822.560685,814.066492
1120.2615,1032.5631,1185.9773,1118.0735,992.3054,826.77905,713.6793,785.5113,797.907712,1069.024,583.0075,799.8064,1114.21885,829.5687625,812.436403
1127.0822,1039.0002,1197.0038,1121.0223,982.06384,836.0449,726.695,799.3298,798.92376,1064.109376,588.19946,804.7215,1121.027125,836.033385,813.988524
1133.9028,1046.9774,1208.9647,1123.9712,953.24274,845.31085,739.7107,813.1483,805.42896,1023.623728,593.3914,809.6366,1128.454025,837.8531475,808.020172
1140.7235,1061.7341,1221.0406,1126.92,897.6275,852.2294,752.7264,822.0513,811.93416,1023.93488,599.1063,813.02844,1137.60455,831.15865,812.000945
1147.5442,1076.4908,1233.1167,1129.8689,891.19556,825.82,765.74207,827.95654,818.439408,1024.246,609.9046,815.803,1146.75515,827.6785425,817.098252
1154.3649,1091.2477,1245.1926,1132.8177,884.76355,806.305,778.7577,833.8618,824.94464,1024.55712,620.7029,819.0819,1155.905725,825.9220125,822.32164
1161.1857,1106.0044,1257.2686,1136.1388,880.234,808.99396,791.7734,843.60126,822.6072,1030.01424,631.5012,823.86005,1165.149375,831.150655,826.9956725
1168.0063,1120.7612,1269.3445,1144.4756,881.6689,812.642,803.7312,856.12665,819.338,1035.492864,642.2995,828.6382,1175.6469,838.5421875,831.442141
1174.827,1135.518,1281.4204,1152.8123,883.10376,816.29004,803.9866,868.65204,802.65728,1053.58208,650.264,821.7745,1186.144425,843.00811,832.069465
1181.6477,1150.2748,1293.4965,1161.149,884.53864,824.38086,804.24194,881.1774,797.602688,1072.41184,657.3921,815.3199,1196.642,848.58471,835.681632
1153.6259,1165.0315,1301.8267,1169.4858,885.9735,832.4998,760.46466,893.7028,804.396824,1091.241696,664.52026,828.6766,1197.492475,843.16019,847.208845
1148.596,1179.7883,1240.2885,1177.8226,883.703,840.61884,749.6011,906.2282,811.19096,1110.07152,629.65704,842.03326,1186.62385,845.037785,848.238195
1153.7566,1194.545,1219.2798,1101.9279,872.75574,848.7378,738.7375,880.6626,817.98512,1075.595904,625.1266,855.3899,1167.377325,835.22341,843.524381
1158.9174,1209.3019,1181.9143,1069.6075,875.86816,836.24976,705.4309,847.72656,824.7792,1091.69488,620.5961,868.7466,1154.935275,816.318845,851.454195
1164.078,1216.1084,1182.7626,1038.5623,881.8021,826.4506,710.72424,819.33984,831.10528,1107.79392,628.06,882.1033,1150.377825,809.579195,862.265625
1098.0938,1213.2883,1189.839,1025.7319,887.736,830.3426,716.0176,825.1039,837.40104,1123.893072,636.05206,895.45996,1131.73825,814.800025,873.201533
1082.5619,1210.4681,1196.9154,1038.1589,892.0679,834.23456,721.31085,830.8679,843.69688,1139.992096,644.0441,908.08124,1132.026075,819.6203025,883.953579
1067.03,1204.4587,1203.9918,1050.5858,895.21716,800.6431,726.6042,836.63196,849.99264,1156.09112,623.9977,920.3545,1131.516575,814.774105,887.60899
1061.1746,1197.2278,1211.0682,1063.0128,898.3664,806.27856,731.8975,842.396,820.1444,1172.190144,608.27515,932.6278,1133.12085,819.734615,883.3093735
1068.1792,1150.0905,1222.981,1075.4398,865.99756,811.914,740.82306,848.16,827.2628,1188.28928,600.90393,944.90106,1129.172625,816.723655,890.3392675
1075.1838,1145.5519,1235.3546,1087.8668,876.0897,817.5494,752.1136,858.44836,836.76856,1191.827936,614.59094,957.1744,1135.989275,826.050265,900.090459
1082.1886,1147.376,1247.7283,1100.2938,886.1818,823.1848,763.4041,871.1555,846.27432,1157.54944,628.27795,969.44763,1144.396675,835.98155,900.387335
1089.1932,1149.2001,1260.1019,1112.7207,896.2739,828.82025,774.69464,883.8627,855.78008,1136.011424,641.9649,981.1775,1152.803975,845.9128725,903.733476
1096.1979,1133.1836,1272.4757,1111.6465,906.3661,834.4557,785.98517,896.5699,865.28576,1130.5448,655.6519,990.51764,1153.375925,855.8442175,910.500025
1103.2025,1060.2936,1284.8494,1115.6843,916.4582,840.0911,797.27563,909.27704,874.79152,1122.4032,669.33887,999.8577,1141.00745,865.7754925,916.5978225
1110.2073,1052.1704,1297.223,1125.4831,926.5503,845.72656,806.20483,921.9842,878.8748,1112.817872,683.0259,1009.1979,1146.27095,875.1164725,920.979118
1117.2119,1044.0472,1309.5967,1127.943,936.64246,851.362,805.9647,933.46625,793.268216,1103.498144,694.3015,1018.53796,1149.6997,881.8588525,902.401455


==> Plots/4k.csv <==
mine1,mine2,mine3,mine4,YU1,YU2,YU3,YU4,base1,base2,base3,base4,avgMine,avgYU,avgBase
-1.017,-0.894,-0.876,-0.804,-0.616,-0.739,-0.2425,-0.133,-0.869,-0.742,-1.022,-1.016,-0.89775,-0.432625,-0.91225
-0.08380389,0.014349319,-0.10627136,0.069969445,0.15350248,0.100754164,-0.0446456375,-0.015255226,0.17207353,0.056532025,0.026815033,0.19686206,-0.0264391215,0.048588945125,0.113070662
0.74674207,0.7182653,0.7120524,0.7416387,0.77750534,0.7969189,0.1444079575,0.139844668,0.753768,0.6981349,0.74243045,0.74609536,0.7296746175,0.464669216375,0.7351071775
0.9260559,0.9779419,0.93324065,1.0588332,1.0418547,1.0461489,0.2182988675,0.20536798,1.0415057,1.1051228,1.0574192,1.0326668,0.9740179125,0.627917611875,1.059178625
1.1531923,1.1895428,1.3045151,1.3590711,1.2747574,1.2838084,0.277475375,0.2467382,1.411901,1.483262,1.3915772,1.3330712,1.251580325,0.77069484375,1.40495285
1.3932151,1.5005774,1.4525003,1.6464521,1.4908617,1.5584923,0.303944075,0.29,1.5875313,1.7384105,1.5371653,1.5535434,1.498186225,0.91082451875,1.604162625
1.5220221,1.6799397,1.5793986,1.9053105,1.7568094,1.922007,0.366695525,0.33505652,1.8452948,2.0220447,1.8986611,1.9553148,1.671667725,1.09514211125,1.93032885
1.5550132,2.0478935,1.8548843,2.1904697,2.0554519,2.0546975,0.408816875,0.34788628,2.0887992,2.2508752,2.2603066,2.2785125,1.912065175,1.21671313875,2.219623375
1.8581098,2.295105,2.0388412,2.3623197,2.466364,2.3780758,0.437660825,0.41691422,2.240533,2.412653,2.485955,2.6261585,2.138593925,1.42475371125,2.441324875
2.0930643,2.4220152,2.30523,2.605108,2.6167734,2.6362107,0.48495665,0.48491536,2.4357834,2.5082908,2.5690095,2.694734,2.356354375,1.5557140275,2.551954425
2.3731925,2.7668576,2.5803702,2.8483691,3.0349746,2.9439852,0.51410365,0.55532566,2.6802676,2.9279726,2.8497286,3.0183914,2.64219735,1.7620972775,2.86909005
2.5140934,2.9738247,2.7972114,3.0173404,3.3464057,3.2396567,0.537169,0.61080514,2.7989209,3.2615018,2.9363477,3.3027155,2.825617475,1.933509135,3.074871475
2.6824114,3.1101708,3.144386,3.2339134,3.2914653,3.403793,0.612370375,0.63850284,3.052469,3.4680545,3.1501029,3.4301047,3.0427204,1.98653287875,3.275182775
3.0819876,3.2698176,3.2688704,3.1095417,3.407388,3.4585516,0.691629175,0.6744398,3.240474,3.6010907,3.3601408,3.5377026,3.182554325,2.05800214375,3.434852025
3.3017285,3.101717,3.3199255,3.5932908,3.4594119,3.8558083,0.68400305,0.68950886,3.3712168,3.4968903,3.3512065,3.6730165,3.32916545,2.1721830275,3.473082525
3.237013,3.3045056,3.3102672,3.799976,3.624349,3.953017,0.758628125,0.6912569,3.4328353,3.5220404,3.5399866,3.8718126,3.41294045,2.25681275625,3.591668725
3.5922463,3.479756,3.3817556,3.510622,3.6376336,3.7019212,0.81487685,0.73397274,3.523317,3.6749456,3.7129714,3.935259,3.491094975,2.2221010975,3.71162325
3.5533419,3.7359202,3.802478,3.6940913,3.4057112,3.8359203,0.830418475,0.7288395,3.7593522,3.7737606,3.6809423,4.08864,3.69645785,2.20022236875,3.825673775
3.4341896,3.43252,3.9006324,3.7726626,3.5751462,4.0674944,0.89475065,0.74804736,3.7857127,4.0126257,3.7466383,3.769736,3.63500115,2.3213596525,3.828678175
3.6231813,3.7868512,3.8417418,3.8727157,3.900067,4.36841,0.88024855,0.7667142,3.8466177,3.8307915,3.7505617,3.9511867,3.7811225,2.4788599375,3.8447894
3.4948578,3.8097587,4.033177,3.7575378,3.5320747,3.7211244,0.9068175,0.795073,3.8348463,3.941455,3.7808099,3.9861999,3.773832825,2.2387724,3.885827775
3.6392794,3.6785924,3.8211687,4.017549,3.856736,4.118055,0.942575325,0.8357295,3.8962562,3.9826484,3.8961911,4.2287154,3.789147375,2.43827395625,4.000952775
3.6206763,3.9717762,4.184691,3.9776819,4.0541873,4.0853686,0.9432006,0.76111626,3.8385315,4.348177,3.8779893,4.289573,3.93870635,2.46096819,4.0885677
3.6615236,3.526539,4.154805,4.200816,3.8502882,4.0339847,1.01462685,0.84062014,4.079369,4.615058,3.7995038,4.006808,3.8859209,2.4348799725,4.1251847
3.71101,4.2665796,4.1890864,4.1201305,3.3230162,4.0627885,0.9145531,0.90282726,4.164722,4.5886087,3.8504035,4.9601593,4.071701625,2.300796265,4.390973375
3.6401649,4.0438943,4.572289,4.186471,3.7445564,4.0186195,0.96100855,0.80452728,3.9171293,4.3776617,4.0370746,4.704873,4.1107048,2.3821779325,4.25918465
3.782805,3.9624932,4.5377765,4.316471,3.8727968,4.218755,0.98751635,0.82028474,3.9834454,4.455862,3.9725235,4.6564503,4.149886425,2.4748382225,4.2670703
4.075587,4.1112914,4.6104083,4.3471093,3.863617,4.4650974,0.918083075,0.83876992,3.9673817,4.6716657,3.9277585,4.284457,4.286099,2.52139184875,4.212815725
4.1001043,4.4242706,4.4415793,4.2917027,4.0858,4.8119044,1.075734375,0.87084666,4.2365284,4.382909,4.0862765,4.2096505,4.314414225,2.71107135875,4.2288411
3.876431,4.4113145,4.785039,3.847375,4.0552616,4.2623343,0.99734915,0.82571954,3.9093544,4.1850796,4.0698786,4.6302733,4.230039875,2.5351661475,4.198646475
4.1885633,4.517488,4.68622,4.3514934,3.970402,3.9753778,1.12586225,0.943636,4.372494,4.8341236,4.0511713,4.635724,4.435941175,2.5038195125,4.473378225
4.25667,4.030651,4.639511,4.5615563,3.9912221,4.535569,0.99735375,0.9238618,4.3429403,4.7307096,4.291049,4.616682,4.372097075,2.6120016625,4.495345225
4.268578,4.006957,4.6124253,4.5797896,4.3879695,4.233799,1.00882565,0.934229,4.230022,4.466854,4.060925,4.879092,4.366937475,2.6412057875,4.40922325
4.2488956,4.317502,4.5592055,4.830804,4.032979,4.784221,1.16410435,0.90779734,3.8113716,4.4828477,4.1118393,5.1101217,4.489101775,2.7222754225,4.379045075
4.3698545,4.498523,4.9729867,4.3764224,4.1004653,5.180535,1.1031592,0.9362855,3.9836807,4.3942823,4.1613116,4.982618,4.55444665,2.83011125,4.38047315
4.123135,4.0711894,4.830943,4.371764,3.8750703,4.394008,1.12446285,0.99899426,4.3844714,5.116338,4.158532,4.7052765,4.34925785,2.5981338525,4.591154475
4.1275463,4.455429,5.153628,4.64757,4.450286,4.7236695,1.153639925,0.9641252,4.268409,4.5167317,4.0397773,4.599213,4.596043325,2.82293015625,4.35603275
4.0470805,4.4252386,5.156028,4.27097,3.9762952,4.440218,1.1488564,0.9320528,4.286856,5.081607,4.115839,5.0244303,4.474829275,2.6243556,4.627183075
4.0143723,4.3995576,5.4006376,4.4357896,4.542147,4.5706744,1.13231515,0.9496068,4.5376472,4.785311,4.1547956,4.677665,4.562589275,2.7986858375,4.5388547
4.263977,4.5458207,5.093271,5.0315924,4.5826225,4.9283605,0.97778565,1.00271512,4.542831,4.9517746,4.059061,5.0526805,4.733665275,2.8728709425,4.651586775
4.1949954,4.185639,5.033823,4.878207,4.2667136,4.410958,1.177857875,1.0133146,4.671648,4.9443116,4.1341486,4.802288,4.5731661,2.71721101875,4.63809905
4.31761,4.4393306,4.936793,4.6369333,4.3254576,4.7788124,1.096362825,1.0395277,4.6597133,4.758997,4.284827,4.8236504,4.582666725,2.81004013125,4.631796925
4.2679167,4.499688,5.025851,4.4571867,4.625185,5.0951505,1.202230325,1.11976452,4.6431675,4.531106,4.5093594,4.9719005,4.5626606,3.01058258625,4.66388335
4.1517787,4.4980555,4.59598,4.3917933,4.703113,4.6616116,1.091583,1.05646772,4.5970273,5.0596395,4.2068286,5.085191,4.409401875,2.87819383,4.7371716
4.4896307,4.513391,5.166576,4.6550107,4.449386,4.8432627,1.17127515,1.0603938,4.6019087,4.6599474,4.413985,5.150707,4.7061521,2.8810794125,4.706637025
4.0494385,5.0160804,5.0191536,4.401395,4.3296566,5.322251,1.16520575,1.1103092,4.6526437,4.9304056,4.5618386,5.3657804,4.621516875,2.9818556375,4.877667075
4.5854487,4.7022696,5.197844,4.5871778,4.386233,4.961656,1.20231325,1.03063546,4.0436635,4.935479,4.498723,5.113175,4.768185025,2.8952094275,4.647760125
4.058119,4.5489564,4.903,4.8545513,4.0295506,5.0949636,1.329485425,1.081976,4.5628424,4.7811217,4.6179795,5.0643773,4.591156675,2.88399390625,4.756580225
4.086594,4.6590924,5.1282506,5.10568,4.5437226,5.1640015,1.2061995,1.21773234,4.538622,4.6372323,4.3572907,4.9447494,4.74490425,3.032913985,4.6194736
4.3850026,5.090959,5.399925,4.8259606,4.856281,4.470463,1.32086135,1.1866608,4.4615464,4.8819385,4.5044804,5.282711,4.9254618,2.9585665375,4.782669075
4.7040725,5.046659,4.7793527,4.927615,4.7115197,5.1008925,1.21605765,1.3849422,4.540368,4.5936294,4.4975066,5.256207,4.8644248,3.1033530125,4.72192775
4.4118757,4.881987,4.911099,5.2894564,4.730889,4.986136,1.20319675,1.3936595,4.628498,4.761398,4.4963408,5.0036945,4.873604525,3.0784703125,4.722482825
4.4579515,4.8679647,4.859197,5.3249116,4.4285855,4.763704,1.34454125,1.294749,4.5887446,4.5965385,4.201209,5.503098,4.8775062,2.9578949375,4.722397525
5.226782,4.7055774,5.494976,4.9191127,4.5278406,4.8255367,1.148748625,1.2177458,4.60483,4.8820505,4.6151614,5.222769,5.086612025,2.92996793125,4.831202725
5.1267543,5.0572786,5.3546586,4.404067,4.638104,5.5378523,1.2102729,1.40854148,4.665794,4.495691,4.336083,5.068845,4.985689625,3.19869267,4.64160325
4.846999,4.9125276,5.8126016,5.1182303,5.252438,5.125782,1.23893025,1.7078916,4.5120997,4.900727,4.5755787,4.8830705,5.172589625,3.3312604625,4.717868975
4.585111,4.742871,5.464489,5.3131504,4.80327,5.5319414,1.2809664,1.9381228,4.469315,5.008923,4.5368943,5.79194,5.02640535,3.38857515,4.951768075
4.968061,5.4256363,5.867102,5.2049966,5.0711765,4.7928247,1.226523875,1.9502861,4.8121867,4.962175,4.934821,5.48824,5.366448975,3.26020279375,5.049355675
4.1836824,5.356686,6.4127817,5.8308105,4.844592,5.3894615,1.319501875,2.2161524,4.482525,4.7844586,4.5823855,5.691995,5.44599015,3.44242694375,4.885341025
4.763418,5.5620975,6.898485,4.904416,4.813696,4.8548326,1.310283,2.4971992,4.806743,5.3953757,4.831827,5.7997437,5.532104125,3.3690027,5.20842235
4.967148,5.0614552,8.601538,5.360652,4.5616684,5.469957,1.1426283,2.6176464,4.71682,4.974886,5.230331,5.5481606,5.9976983,3.447975025,5.1175494
4.7129087,4.9913087,8.101555,5.235974,4.642335,5.0127997,1.326024175,2.355726,4.912766,4.95139,4.7666154,5.6010213,5.7604366,3.33422121875,5.057948175
5.0045834,4.9795895,8.736919,5.1711392,4.994095,5.2686396,1.270002,2.0945278,4.9090934,5.417536,4.903501,6.417553,5.973057775,3.4068161,5.41192085
4.828273,5.4224973,9.807741,5.365559,5.1038637,4.995514,1.3655165,2.009354,4.379588,5.399195,4.7224607,7.4636593,6.356017575,3.36856205,5.49122575
4.6715064,5.296021,11.604663,5.1590633,4.9791183,5.262075,1.3132044,2.1226564,4.8718023,5.732846,4.6838975,7.855857,6.682813425,3.419263525,5.7861007
5.249588,5.2837133,14.210129,5.555648,4.9962664,5.0277147,1.337505925,2.5250492,4.6319547,4.98897,5.1875544,6.8250556,7.574769575,3.47163405625,5.408383675
5.1688867,5.0103765,12.880395,5.6393027,4.900513,4.7410574,1.3602332,2.555073,4.652961,5.1351843,4.5182705,7.7359586,7.174740225,3.38921915,5.5105936
4.751501,5.4340816,13.088469,5.525864,4.617687,5.283334,1.3522,2.4629116,4.7623906,5.1337767,4.519463,8.060524,7.1999789,3.42903315,5.619038575
4.936639,6.02461,14.353845,5.4480515,4.7216015,5.4423575,1.36358075,2.6443112,4.8712845,5.1740036,4.94512,9.026973,7.690786375,3.5429627375,6.004345275
4.7164392,6.2996545,17.51293,5.393858,4.8972683,5.2426376,1.35349475,2.6125972,4.926106,5.1214623,4.613739,11.011879,8.480720425,3.5264994625,6.418296575
4.9113107,6.211772,20.47676,5.286742,4.77492,5.1909304,1.31417325,2.5174706,5.1985207,5.1878095,4.4845715,9.614153,9.221646175,3.4493735625,6.121263675
5.331912,7.750128,24.027653,5.7404294,5.1556115,5.507922,1.41663135,2.7919445,4.5761533,5.2343693,4.7260895,10.552473,10.7125306,3.7180273375,6.272271275
4.8622947,9.339402,25.341513,5.7434015,4.928535,5.04969,1.4044491,2.4755926,4.6325765,5.745302,4.9636955,9.387434,11.3216528,3.464566675,6.182252
4.741229,13.05983,21.508024,5.6649785,5.0147705,5.0208855,1.34815335,2.435935,4.85431,5.0207596,4.770091,10.439412,11.243515375,3.4549360875,6.27114315
5.072496,14.871664,22.228481,5.0809426,4.9186687,5.79146,1.3999685,2.4177346,4.755584,5.816631,4.959095,12.465993,11.8133959,3.63195795,6.99932575
4.957501,16.112484,25.480474,5.1324363,5.048215,5.301245,1.35801325,2.4049808,5.115933,5.5367813,4.555059,11.259509,12.920723825,3.5281135125,6.616820575
4.8649077,18.765312,28.814972,5.5850577,5.3010325,5.629643,1.35612925,2.6758634,5.1693316,5.669364,4.913488,11.477829,14.50756235,3.7406670375,6.80750315
5.1165695,23.289764,31.933037,6.0613256,5.281634,5.0681734,1.36143925,2.7251667,4.9298,5.018799,5.1567035,11.368865,16.600174025,3.6091033375,6.618541875
5.4998693,30.617767,37.462284,5.7591834,4.6946883,5.305706,1.374283325,2.5072096,4.926175,5.3643923,4.99131,10.013782,19.834775925,3.47047180625,6.323914825
5.3466926,31.174265,42.991535,5.072551,5.0844016,5.3794026,1.43154875,2.6616294,4.916358,5.135189,4.791138,9.618089,21.1462609,3.6392455875,6.1151935
5.6039042,34.157665,44.489822,5.3860946,5.0018086,5.1924186,1.343023,2.7905696,5.0499945,5.4141793,5.289986,8.58089,22.40937145,3.58195495,6.08376245
5.005534,40.946217,39.732567,5.4615912,5.0087166,4.9691887,1.3367795,2.6118148,4.730784,5.372252,4.9583592,8.521197,22.7864773,3.4816249,5.89564805
5.173881,48.411213,43.065804,5.769186,4.8753424,5.6185727,1.359288325,2.6343244,4.6388164,5.559742,5.124772,9.811098,25.605021,3.62188195625,6.2836071
5.8394485,54.641403,46.749672,5.939186,5.190393,5.7220454,1.37237395,2.6786592,5.187786,5.58348,4.600113,10.669961,28.292427375,3.7408678875,6.510335
5.8330936,63.852455,48.460247,6.2854667,5.247786,5.529149,1.489906,2.7160436,5.5259843,5.839683,4.706786,11.743949,31.107815575,3.74572115,6.954100575
5.4559197,73.06351,51.671055,5.6755905,5.563493,5.598353,1.482744,2.7274672,4.9172077,5.9075437,4.8536243,11.794423,33.9665188,3.8430143,6.868199675
5.757147,81.3827,52.061813,5.8584,5.1082964,5.1709585,1.465821375,2.8822634,5.2801285,5.847344,4.877,9.813187,36.265015,3.65683491875,6.454414875
5.2938643,90.28213,57.07245,6.0824175,5.207149,5.673015,1.4003284,2.4247112,5.2529454,5.453944,5.287045,8.9988,39.68271545,3.6763009,6.2481836
5.6336393,99.14056,63.22412,5.571297,5.241413,5.437712,1.458788875,2.4717732,5.1051574,5.9366775,5.3444257,10.65295,43.392404075,3.65242176875,6.75980265
5.7762733,94.76082,69.37579,5.8489895,5.6534266,5.9707727,1.4244231,2.5927854,5.1203513,5.711298,5.183393,10.173532,43.9404682,3.91035195,6.547143575
5.4656806,96.93742,75.18889,6.02119,5.4093256,5.728285,1.4257586,2.0221984,5.201256,5.517888,5.4732556,10.798287,45.90329515,3.6463919,6.74767165
5.8615007,104.26975,76.602585,6.706212,5.460499,5.409001,1.474906575,2.121984,4.625168,5.6085033,5.1884465,13.020286,48.360011925,3.61659764375,7.11060095
6.1826844,112.52645,82.47219,6.643065,5.343208,5.6748643,1.418605575,1.8964119,4.8098426,5.8173556,5.5172544,13.828185,51.95609735,3.58327244375,7.4931594
5.9428563,120.78315,88.61182,7.6403503,5.4109044,5.745334,1.483381,1.9411106,5.4823422,5.410545,5.282234,12.535014,55.74454415,3.6451825,7.1775338
6.567549,118.62156,89.15863,7.7489944,4.9772205,5.873268,1.52427435,2.449754,5.371272,5.433683,5.905913,13.600348,55.52418335,3.7061292125,7.577804
6.9523396,117.94077,86.86038,7.7548194,5.6574087,5.316889,1.50039935,3.0617922,4.5188303,5.4044175,5.1616735,13.55483,54.87707725,3.8841223125,7.159937825
6.7797823,117.716934,87.3425,8.496727,5.4415092,6.042789,1.3418605,2.674893,5.1966696,5.246087,5.126253,12.877349,55.083985825,3.875262925,7.11158965
7.0705166,128.99272,94.3334,9.086633,5.070159,5.8151445,1.5033474,2.6448462,5.223213,5.451585,5.463536,14.178875,59.8708174,3.758374275,7.57930225
8.629782,138.6529,102.01026,8.933998,5.663466,5.4863896,1.5645335,2.3833552,4.638789,5.510799,5.001241,13.824561,64.556735,3.774436075,7.2438475
9.063196,137.17743,108.68518,9.712622,5.5035224,5.120688,1.50348235,2.1546986,5.192084,5.6859994,5.6608467,14.760843,66.159607,3.5705978375,7.824943275
10.402724,141.10614,113.85222,9.536038,5.2505894,5.3099413,1.63452325,2.3933422,5.0040464,5.518685,5.512586,13.890318,68.7242805,3.6470990375,7.48140885
10.177363,144.9822,119.541954,9.917628,5.544123,5.3508353,1.66689725,2.4397568,4.728608,5.43586,5.377361,12.793267,71.15478625,3.7504030875,7.083774
9.088594,144.86017,124.06311,11.577838,5.7928424,5.922951,1.7895224,2.3728388,4.981583,5.8151383,5.371214,12.705045,72.397428,3.96953865,7.218245075
9.338962,127.05994,131.45238,11.588055,5.8973174,5.3861384,2.05981525,2.6155901,4.774334,5.750944,5.1966944,15.139667,69.85983425,3.9897152875,7.71540985
8.945244,112.99672,131.19586,13.811143,5.444006,5.620209,2.140402,2.9656912,5.00475,5.970358,5.3602295,16.708698,66.73724175,4.04257705,8.261008875
8.758529,124.57197,136.47519,16.499788,6.0937786,5.5508437,2.43674975,2.912989,5.0890603,6.076021,5.435584,19.46615,71.57636925,4.2485902625,9.016703825
9.807022,136.14722,130.09921,17.428453,5.362483,5.2141213,3.00287675,2.7976414,5.190252,5.564712,5.3276577,19.717863,73.37047625,4.0942806125,8.950121175
10.315831,147.72246,126.99979,18.491688,5.4942336,5.693654,3.82934975,3.142139,4.8788037,5.7557,5.44467,20.932123,75.88244225,4.5398440875,9.252824175
11.407287,159.29771,130.16562,21.769468,6.124552,5.3633122,4.36230475,3.6850792,5.57735,5.4763985,5.3144975,19.870365,80.66002125,4.8838120375,9.05965275
12.825,167.86806,140.92326,20.846987,6.3615937,5.206485,4.3274825,4.065958,5.368209,5.7134204,5.4591618,19.902262,85.61582675,4.9903798,9.1107633
13.008165,170.66838,151.68091,19.020031,5.610966,5.807688,5.4263975,3.7271058,5.1103835,5.7506943,5.247734,18.66139,88.5943715,5.143039325,8.69255045
13.254061,176.79523,162.43857,19.347767,5.646599,5.6349354,6.968182,3.3406838,5.16637,5.4377174,5.538448,19.425795,92.958907,5.39760005,8.8920826
14.479116,187.97894,173.19621,20.536531,5.865538,5.8752384,7.7910125,3.217328,5.145096,5.6102424,5.574769,20.082384,99.04769925,5.687279225,9.10312285
13.398478,198.39778,171.03847,22.422804,5.492066,5.70417,8.35359375,3.0330274,5.3813767,5.6645517,5.358669,22.255384,101.314383,5.6457142875,9.66499535
13.351894,208.51413,175.52461,23.866667,5.8042774,5.378723,7.902533,3.26102,5.0708513,5.518602,5.0480013,20.71903,105.31432525,5.58663835,9.08912115
12.556218,221.6026,177.18054,27.254477,5.8402634,5.365792,8.58367,3.642904,5.617211,5.7624307,5.3767095,16.404259,109.64845875,5.85815735,8.29015255
13.220513,234.69109,179.6151,29.104326,5.9255347,5.6583853,8.84165675,4.161716,5.524911,6.320753,5.6000843,16.77363,114.15775725,6.1468231875,8.554844575
14.061821,247.77956,189.42226,30.857697,5.831022,5.5763326,8.4690295,4.2657016,5.011476,5.7489166,5.446662,15.63867,120.5303345,6.035521425,7.96143115
13.951554,260.60693,199.22942,26.288153,6.3259497,5.272898,8.3786625,4.1523758,5.3905926,5.5579324,5.5220203,16.17914,125.01901425,6.0324715,8.162421325
14.1573925,273.22803,193.45326,29.887674,5.9554815,6.0654645,9.48073575,3.6979312,5.0503435,5.867132,5.2801147,15.3886,127.681589125,6.2999032375,7.89654755
14.280114,285.84912,185.49774,34.41254,6.2916207,5.6358953,9.531445,4.612321,5.4006395,6.304733,5.5142746,12.822902,130.0098785,6.5178205,7.510637275
15.184433,296.92697,165.49884,36.448635,6.047907,5.6205826,9.2825585,4.8395114,5.166836,5.808472,5.92853,14.091753,128.5147195,6.447639875,7.74889775
15.738443,302.19592,163.14198,43.19918,6.169351,5.5578446,8.9301615,5.2908394,5.150165,5.618618,5.724231,14.520844,131.06888075,6.487049125,7.7534645
15.24561,285.42078,163.44724,47.242664,6.8025866,5.7848682,9.321931,5.6560586,5.5324936,6.1781406,5.304191,14.291729,127.8390735,6.8913611,7.82663855
15.5758915,273.31805,165.3408,49.094273,6.451821,5.7101355,10.5372975,6.0839554,5.5433965,6.336674,5.7552705,14.904471,125.832253625,7.19580235,8.134953
17.005173,261.87784,168.76567,52.55549,5.9819126,5.680727,9.72253125,6.91719,4.9877295,6.0464067,6.131232,16.719559,125.05104325,7.0755902125,8.4712318
16.681244,258.191,179.18515,57.09295,6.094278,5.275365,11.083807,7.898314,5.7097664,6.5594144,6.0265613,15.509022,127.787586,7.587941,8.451191025
15.861068,252.79065,191.09433,64.070984,7.593932,5.485932,11.99302,7.634697,5.574064,6.1704116,6.0296464,13.043484,130.954258,8.17689525,7.7044015
14.338391,243.8735,203.0035,71.04902,7.480311,4.8256197,13.017436,7.2581512,5.6071873,6.138237,6.4968715,13.743024,133.06610275,8.145379475,7.99632995
12.55283,233.18443,214.91267,73.35698,7.462638,5.3429136,13.906681,7.078148,4.803552,6.564396,7.055118,14.23974,133.5017275,8.44759515,8.1657015
13.311321,236.98389,226.77559,76.51722,7.8552184,5.7390103,14.27757,7.426058,5.148169,5.927888,6.9033885,14.0891485,138.39700525,8.824464175,8.0171485
10.848814,247.70076,218.48418,72.57551,7.925289,5.655,13.60286325,8.2176384,4.6817493,6.364822,7.0981402,15.234292,137.402316,8.8501976625,8.344750875
11.0224905,255.75702,222.19484,67.852486,7.3847084,5.7270536,13.8605815,8.6321816,5.449048,6.0049725,6.7494698,18.036917,139.206709125,8.901131275,9.060101825
12.952387,252.40157,226.54668,68.84215,7.218278,5.970202,12.13511075,9.3775566,5.3712845,6.4486217,7.110764,16.147213,140.18569675,8.6752868375,8.7694708
14.0797205,256.97974,226.33896,76.28111,7.4167356,5.654957,13.188295,8.4028648,5.2073483,6.680121,7.4554863,17.787176,143.419882625,8.6657131,9.2825329
16.188288,262.2128,235.7539,78.14293,7.0285673,5.6241374,11.8309625,7.8539108,5.2599125,7.9494777,8.761432,20.651346,148.0744795,8.0843945,10.65554205
15.832411,274.74652,245.16887,78.47733,7.0597653,5.5290384,12.67761,5.941978,5.0995207,7.2196083,8.465967,20.42075,153.55628275,7.802097925,10.3014615
15.6570015,287.2802,247.7739,81.1167,6.7237444,5.7416325,11.031783,6.5601792,5.6603765,7.885647,8.003099,20.481628,157.956950375,7.514334775,10.507687625
15.114082,286.51157,245.55162,89.67381,8.412758,5.645003,12.3198525,7.302632,5.3194685,8.133914,7.9761424,20.113514,159.2127705,8.420061375,10.385759725
15.603928,295.59793,248.64996,98.48577,10.084257,5.6894393,11.1120845,7.670163,5.2522225,8.909793,8.764412,20.104162,164.584397,8.63898595,10.757647375
14.999892,304.68427,253.76599,107.37162,9.708548,5.7752023,11.9240675,8.5458428,5.734898,8.515436,7.9242454,17.463081,170.205443,8.98841515,9.9094151
15.768758,313.77063,267.5884,114.304794,10.250905,5.5253506,12.8463335,8.768328,5.5672684,8.635864,7.5124,19.907772,177.8581455,9.347729275,10.4058261
16.93721,322.52087,281.41086,113.58402,10.9051895,5.931604,13.6752185,8.7118828,5.1019077,9.277802,8.47973,20.732489,183.61324,9.8059737,10.897982175
19.512112,330.4777,295.23328,116.1859,12.744592,5.854602,13.541875,9.524374,5.3513603,8.71509,8.558332,21.423235,190.352248,10.41636075,11.012004325
17.59829,338.4345,309.0557,122.17384,13.26472,5.2368636,13.212431,10.400557,5.576807,8.131918,8.317222,23.623396,196.8155825,10.5286429,11.41233575
20.303865,346.39133,322.87814,123.65707,12.081428,5.4873147,11.31787575,11.4934074,4.944655,8.628454,10.9523325,24.217352,203.30760125,10.0950064625,12.185698375
21.385216,333.22208,336.70056,130.87294,11.597633,5.1575365,10.1450675,12.60143,5.366603,9.574514,11.500384,25.311247,205.545199,9.87541675,12.938187
24.00059,336.08252,350.52298,132.84012,12.137602,5.723408,11.030964,13.161016,5.055754,9.6433735,9.761604,27.529858,210.8615525,10.5132475,12.997647375
25.971788,341.41922,364.34543,141.57812,12.825844,5.8238554,12.3222175,14.67845,5.1529155,9.569261,11.006917,28.02675,218.3286395,11.412591725,13.438960875
27.83301,350.16794,378.16785,150.31615,14.129831,5.141481,12.349435,16.195884,5.387952,8.549854,9.896034,29.231617,226.6212375,11.95415775,13.26636425
25.413857,358.9167,391.99026,159.05415,15.095992,6.317371,12.634879,16.808302,5.4871883,9.259361,10.879914,29.76714,233.84374175,12.714136,13.848400825
24.763216,367.6654,400.0292,167.79218,14.802617,5.4725213,13.555993,17.666536,5.340007,8.928552,10.377067,28.443802,240.062499,12.874416825,13.272357
27.45611,368.2205,397.2259,166.7528,13.782079,5.870335,14.373888,16.584374,5.2031727,9.167875,10.785292,23.830853,239.9138275,12.652669,12.246798175
30.41197,367.73373,395.2189,169.2116,14.003702,5.4434576,14.67128,17.961229,4.9845886,8.418383,9.886461,21.798439,240.64405,13.01991715,11.2719679
35.361988,373.477,401.58887,180.37599,16.096703,5.6378584,14.3084125,19.426662,5.2827573,9.31804,11.924262,22.38364,247.700962,13.867408975,12.227174825
40.312004,379.22028,407.9588,191.5404,17.111935,5.399191,13.88917825,20.074568,4.8017664,8.139054,10.876877,21.314487,254.757871,14.1187180625,11.2830461
42.30239,383.01614,415.5744,202.7048,16.29823,5.7855573,15.24463,20.7014832,5.540215,9.53947,9.206428,23.078255,260.8994325,14.507475125,11.841092
43.775375,370.05124,423.257,213.8692,18.93294,6.199753,17.4388375,21.396086,5.4640164,8.946421,8.215604,24.223742,262.73820375,15.991904125,11.71244585
47.120663,380.43863,421.209,225.0336,18.531345,5.628005,19.4882735,23.157669,5.160011,10.898784,8.296497,23.409029,268.45047325,16.701323125,11.94108025
48.3918,390.826,419.60074,233.93886,14.987899,5.4932256,19.301714,24.919252,4.900959,11.80333,8.888618,24.998905,273.18935,16.17552265,12.647953
48.325775,401.21335,426.3027,241.27866,18.055765,5.647442,18.5971325,26.451034,5.310626,12.629676,7.087931,27.437433,279.28012125,17.187843375,13.1164165
52.339767,411.60074,433.00467,253.71297,19.428507,5.199266,19.586335,27.673856,5.3904576,10.406974,7.423095,25.337374,287.66453675,17.971991,12.13947515
49.50268,421.9881,439.70663,266.14728,20.855083,5.8572984,21.56157,27.56713,5.526703,12.070189,7.492979,26.91209,294.3361725,18.96027035,13.00049025
46.501213,418.48862,446.4086,278.5816,21.674452,5.5842896,23.09378625,28.058146,5.3798165,11.328284,7.51585,29.122807,297.49500825,19.6026684625,13.336689375
41.620045,405.2016,430.87274,289.81387,20.622623,6.1597877,24.342545,29.31091,5.0482244,13.365552,8.591955,30.799376,291.87706375,20.108966425,14.45127685
47.53942,410.84973,434.26184,279.57123,19.111523,5.8350816,22.2837425,30.564408,5.479714,14.717295,7.0991983,32.54636,293.055555,19.448688775,14.960641825
53.458794,416.49786,437.6509,281.56613,20.404684,5.6215973,23.0881375,31.823246,5.42382,15.227849,7.815002,35.27341,297.293421,20.2344162,15.93502025
57.89876,422.146,442.19144,285.31146,20.17906,5.9542484,23.69609,33.082084,5.3165684,15.366687,10.056301,37.9082,301.886915,20.7278706,17.1619391
59.71527,427.79413,450.59,282.37494,18.731153,5.516745,23.9075675,32.28582,5.3565207,11.200425,9.856582,41.609123,305.118585,20.110321375,17.005662675
64.33214,413.30444,458.98856,273.4785,21.229292,5.7184734,24.757465,31.06588,5.206736,9.946618,9.550003,45.757362,302.52591,20.6927776,17.61517975
68.2405,426.66107,460.9416,271.7429,21.285496,5.560523,26.97424125,28.914556,5.406885,13.545382,9.353728,48.00962,306.8965175,20.6837040625,19.07890375
69.080986,440.0177,425.49503,281.226,19.661274,5.1952314,29.19102,30.018052,5.145962,14.268607,9.131802,51.414368,303.954929,21.01639435,19.99018475
71.59551,453.37433,399.72733,290.70914,22.670761,5.190771,27.77358,31.454368,5.519448,11.906594,10.036403,54.81912,303.8515775,21.77237,20.57039125
71.89336,466.731,397.3323,300.19226,25.738642,5.2997174,27.37738,32.89068,6.0166054,11.570046,9.240129,58.22387,309.03723,22.82660485,21.2626626
75.40965,480.08762,400.58905,309.67538,28.11771,5.6012897,27.6954625,31.523532,5.251366,13.786342,10.01371,61.778664,316.440425,23.23449855,22.7075205
73.318,493.44424,406.79892,305.59982,30.598492,5.426508,28.9374975,30.889014,5.5321636,14.757292,8.974303,64.656715,319.790245,23.962877875,23.4801184
75.16427,506.80087,400.9859,309.8098,29.121943,6.0985713,30.8612325,31.017756,5.4387336,14.347116,11.476813,67.06539,323.19021,24.2748757,24.58201315
80.454094,520.15753,407.59222,323.85614,29.775187,5.9001403,32.784965,30.672608,5.4821134,13.110623,9.396152,70.80662,333.014996,24.783225075,24.6988771
85.82446,533.51416,417.95615,337.90244,24.856165,5.6544,32.7869,29.83874,5.7100687,15.501136,8.87269,76.54228,343.7993025,23.28405125,26.656543675
91.26442,546.8708,428.3201,351.94873,24.951054,5.311256,34.43792,30.883108,4.979125,15.13422,9.382084,82.27795,354.6010125,23.8958345,27.94334475
92.90214,559.4442,439.00723,365.99503,30.466068,5.598397,37.0336375,30.897986,5.455137,15.906802,10.211095,82.90633,364.33715,25.999022125,28.619841
97.96449,564.84845,452.13934,380.04132,27.898045,5.4960413,37.241685,32.674698,5.4681673,17.381996,9.920466,86.39416,373.7484,25.827617325,29.791197325
98.67074,570.2527,465.27145,394.08762,27.467266,6.0115523,37.26241,34.45141,5.4209948,16.57865,9.5960655,90.07728,382.0706275,26.298159575,30.418247575
99.79539,551.4676,478.40356,406.65555,29.741058,5.8282866,39.34542,36.228122,5.363258,18.833225,10.741627,94.10656,384.080525,27.78572165,32.2611675
103.512505,492.06143,491.53568,418.77353,28.997234,6.113454,41.4284325,38.004834,5.6471744,15.389014,9.8363905,97.63184,376.47078625,28.635988625,32.126104725
101.10182,465.1073,504.66776,430.89154,24.826475,6.065631,42.8200225,39.53518,5.2722316,15.083409,9.530199,97.80003,375.442105,28.311827125,31.9214674
107.683876,466.07306,517.79987,443.00952,30.999664,6.059306,40.98951,39.912916,5.5777235,17.02436,9.10894,101.742065,383.6415815,29.490349,33.363272125
114.26593,466.97766,530.932,433.091,29.989195,5.980753,39.3446275,40.1853,5.4027963,15.390203,8.949087,105.68409,386.3166475,28.874968875,33.856544075
121.00518,449.2746,516.75183,439.39322,28.96945,6.2778263,37.5957825,41.37145,5.136157,16.417845,9.74953,109.893105,381.6062075,28.5536272,35.29915925
128.09619,462.31744,526.2797,445.69543,24.671251,6.260014,39.6728375,41.918316,5.432213,18.432467,10.92834,114.86685,390.59719,28.130604625,37.4149675
128.69664,475.36026,535.80756,451.99765,26.777555,6.118156,41.74989,41.388732,5.419288,19.396257,10.2025795,115.72887,397.9655275,29.00858325,37.686748625
135.62749,488.40308,545.33545,458.22028,26.08943,6.192553,42.69962,41.87046,5.7002764,20.55524,8.99179,119.541336,406.896575,29.21301575,38.6971606
142.55832,501.4459,554.86334,463.54233,28.26329,6.3257914,41.137105,42.173084,5.465537,22.863531,9.249748,116.74427,415.6024725,29.4748176,38.5807715
149.48917,514.4887,564.3912,468.94406,31.427807,5.8525243,35.455575,39.935174,5.197252,25.505957,8.081098,119.154335,424.3282825,28.167770075,39.4846605
156.42107,527.53156,573.91907,474.76706,27.391605,5.995493,35.380955,39.990744,5.4718685,27.863344,9.192912,119.06441,433.15969,27.18969925,40.398133625
163.35368,540.57434,583.4469,476.56577,28.753595,5.7950525,31.63833,39.642358,5.816984,23.51447,8.1006365,113.93898,440.9851725,26.457333875,37.842767625
170.28632,553.6172,589.80304,469.2822,23.96987,6.783438,31.2013925,40.94649,5.3962293,22.313343,9.385353,113.36374,445.74719,25.725297625,37.614666325
167.72418,566.66,585.999,477.94986,28.652855,5.8250356,30.3361725,42.250626,5.7671185,19.957382,10.152121,116.873474,449.58326,26.766172275,38.187523875
166.33058,579.7028,559.2936,486.61752,28.158989,5.6247015,31.27508,39.554316,5.688425,17.769392,11.850282,120.90008,447.986125,26.153271625,39.05204475
154.12785,576.54285,562.94794,495.2852,31.50059,6.0751286,32.538025,41.144644,5.298188,14.565172,11.092907,126.2854,447.22596,27.8145969,39.31041675
148.93927,554.65424,566.6023,503.95285,25.039495,5.5506606,32.435625,43.61294,5.6537685,16.829502,12.296032,130.37738,443.537165,26.65968015,41.289170625
148.83925,565.9764,570.25665,512.1037,27.034998,5.3447948,33.78799,46.081232,5.1647754,21.22466,10.763546,127.436806,449.294,28.0622537,41.14744685
159.46219,577.2986,573.911,512.29626,27.94691,5.3856688,35.39733,48.549526,5.426597,23.43112,11.146332,132.94804,455.7420125,29.3198587,43.23802225
170.08514,588.6207,577.56537,515.9615,30.1716,5.5863266,37.600815,51.01782,5.788756,24.556303,13.347436,138.45927,463.0581775,31.0941404,45.53794125
180.7081,599.9429,581.2197,521.9788,29.31971,6.0081687,37.161205,53.486114,5.15459,26.123985,13.396516,143.9705,470.962375,31.493799425,47.16139775
191.33105,610.1372,584.87415,502.32178,28.817646,5.153149,36.5609125,55.954406,5.578709,29.315851,14.172306,149.48174,472.166045,31.621528375,49.6371515
189.60428,619.98425,587.53174,505.97815,29.106535,5.5075555,38.6730275,57.63836,5.0769715,32.540535,11.549736,145.0486,475.774605,32.7313695,48.553960625
196.2559,629.83136,589.7994,509.63452,25.304203,6.224241,41.276615,58.617548,5.3268843,34.168343,10.295418,143.90543,481.380295,32.85565175,48.424018825
202.90753,607.71423,598.3757,513.2909,26.546633,5.424817,43.8802075,58.96919,5.3689427,35.767677,11.600338,142.76224,480.57209,33.705211875,48.874799425
209.84764,616.6092,609.51807,520.38855,32.83663,6.549088,46.4568375,59.472668,5.4339395,34.020294,11.833042,134.65977,489.090865,36.328805875,46.486761375
217.2086,625.5042,620.66046,530.4443,33.342525,6.029134,48.8095425,59.406866,5.1998973,33.397465,11.878903,131.19414,498.45439,36.897016875,45.417601325
216.98817,634.3992,631.80286,540.5,33.587486,6.0768113,51.0638,61.00894,5.508939,32.082973,15.765847,130.17566,505.9225575,37.934259325,45.88335475
202.76569,643.2942,642.94525,548.77783,37.941704,5.853553,53.2085875,63.52403,5.476753,34.303013,13.437386,136.05441,509.4457425,40.131968625,47.3178905
203.1802,652.18915,653.95154,540.3593,42.29622,6.014844,55.00966,66.03912,5.289961,32.184055,10.776314,141.93317,512.4200475,42.339961,47.545875
206.12593,661.08417,664.64874,538.7186,34.681267,5.927643,54.440845,68.5542,5.186949,33.45925,11.28169,147.81192,517.64436,40.90098875,49.43495225
210.08841,669.9791,675.34595,539.4613,36.21514,5.8866706,56.09515,71.069288,5.607727,36.180214,10.114247,153.18245,523.71869,42.31656215,51.2711595
214.76183,678.8741,686.04315,541.6656,36.05563,5.4584694,57.749455,73.584376,5.384398,40.098404,10.270803,151.94203,530.33617,43.2119826,51.92390875
220.7196,687.7691,696.74036,538.28955,35.9763,6.251522,58.76171,76.099456,5.332563,40.95923,11.455201,143.78497,535.8796525,44.272247,50.382991
226.5329,696.2324,707.43756,543.73804,34.36987,5.7942505,60.8242425,77.69774,5.444518,41.65304,11.89035,129.71753,543.485225,44.67152575,47.1763595
233.74318,704.295,712.33966,556.3612,36.9401,6.209714,63.6849925,79.248736,5.516052,44.732464,13.296415,126.899475,551.68476,46.520885625,47.6111015
244.05084,712.35754,715.5624,568.98444,34.638912,6.2532816,66.545745,75.385424,5.738528,48.5902,11.548698,128.37779,560.238805,45.70584065,48.563804
254.3585,720.2431,717.8042,581.60767,33.32002,6.0214605,69.3675925,73.321528,5.1613426,52.514477,9.785321,133.5987,568.5033675,45.50765025,50.26496015
264.66617,726.26416,708.73035,594.23083,33.113865,6.1967254,72.1469,71.314324,5.6051893,51.782417,10.314913,138.8196,573.4728775,45.6929536,51.630529825
275.8313,732.2852,698.7684,571.47205,29.399996,6.501276,74.9262,70.60592,5.311534,50.671852,11.208914,144.0405,569.5892375,45.358348,52.8082
287.17834,730.6914,695.18634,562.9009,27.571932,6.8190017,73.872625,71.32674,5.5257206,45.833443,12.331117,148.15091,568.989245,44.897574675,52.96029765
298.52536,684.76044,702.6943,554.3297,25.580538,6.0942926,76.743385,72.93227,5.568998,43.732716,13.937707,151.25961,560.07745,45.3376214,53.62475775
309.87238,695.7174,710.2022,545.8575,27.075161,5.9231863,79.6141425,74.558472,5.4026136,46.811512,9.346128,157.70757,565.41237,46.79274045,54.8169559
321.2194,706.6744,717.71014,546.3595,29.22539,5.5723524,82.4849,73.846216,5.41509,45.944454,8.48636,164.15552,572.99086,47.7822146,56.000356
332.5664,717.63135,722.9361,546.8616,27.920132,6.082337,85.35566,71.928766,5.508606,47.500484,9.405499,169.85803,579.9988625,47.82172375,58.06815475
343.91345,728.5883,726.9779,547.3636,27.046217,5.3903627,88.226425,73.804676,5.3310885,42.720543,12.214578,175.17412,586.7108125,48.616920175,58.860082375
353.12122,739.5452,731.0198,518.1658,26.002796,6.3916364,91.0971825,75.68058,5.5260215,33.636227,10.153519,178.05243,585.463005,49.793048725,56.842049375
360.87653,750.5022,677.1516,504.95267,25.954071,6.2918487,93.9679425,77.556488,5.069435,34.17775,9.24108,171.87914,573.37075,50.94258755,55.09185125
368.63187,761.45917,629.0463,493.93158,25.213533,5.462533,96.8387,79.432392,5.2592783,37.086723,9.066057,172.11993,563.26723,51.7367895,55.882997075
368.92215,772.41614,633.5233,484.54065,20.953812,5.890982,99.7094575,81.3083,5.493402,37.28931,8.621854,173.26538,564.85056,51.965637875,56.1674865
354.31177,781.8889,642.9446,489.87885,22.67842,6.4761205,102.580215,82.806934,5.4410625,40.03559,10.376082,171.04073,567.25603,53.635422375,56.723366125
357.42932,788.2626,652.3659,482.0676,25.97575,6.4525094,98.7808375,83.931214,5.837839,41.52122,10.3170395,174.22116,570.031355,53.785077725,57.974314625
360.54688,794.6363,661.7872,469.52893,28.62718,7.372193,98.97937,85.105964,5.5933394,44.09705,10.3343115,180.46324,571.6248275,55.02117675,60.121985225
364.18826,799.00397,671.2085,463.9008,27.11131,5.671685,99.1779,86.43622,5.497335,40.02303,13.274514,186.70534,574.5753825,54.59927875,61.37505475
372.402,793.78546,680.62976,463.03067,27.756044,5.7628083,99.376435,87.766474,5.5216913,39.14731,14.054736,192.94743,577.4619725,55.165440325,62.917791825
380.61575,757.0544,690.051,469.21036,24.28585,5.8360386,99.5749675,88.6724,5.4629917,41.218872,13.83296,199.18953,574.2328775,54.592314025,64.926088425
369.09946,764.544,699.47235,479.12,25.132528,5.925957,100.4556575,89.466052,5.585057,41.093685,11.195985,205.43161,578.0589525,55.245048625,65.82658425
362.17386,772.0336,708.8936,489.0296,26.068102,6.650357,101.9170375,82.34722,5.4572587,46.383564,12.831922,199.12125,583.032665,54.245679125,65.948498675
355.24826,779.52325,718.8541,481.72028,25.581602,5.6923394,98.6108925,77.625274,5.746432,51.67344,11.4353285,194.70802,583.8364725,51.877526975,65.890805125
345.77438,787.0129,730.4399,488.08932,25.073318,6.1498485,98.8408,78.593188,5.613134,52.57649,10.836775,171.97147,587.829125,52.164288625,60.24946725
332.26926,794.5025,742.02563,494.45834,19.640127,6.1126127,99.07071,79.561096,5.9575973,49.234673,11.143511,175.89885,590.8139325,51.096136425,60.558657825
333.23184,801.9921,753.61145,478.48172,23.574356,6.638348,94.7926325,80.52901,5.437156,50.13535,10.756491,179.82623,591.8292775,51.383586625,61.53880675
344.8187,809.4898,765.1972,483.73563,25.97424,6.576708,95.655015,78.434588,5.694007,55.594597,12.589791,183.75362,600.8103325,51.66013775,64.40800375
356.40555,817.0011,776.78296,488.98953,26.368883,7.0673904,96.517395,79.956672,5.3937235,61.053844,12.169697,177.87735,609.794785,52.4775851,64.123653625
367.99243,824.5123,788.3688,494.24347,27.813307,7.6427503,84.0984875,81.478754,5.3403487,66.51309,11.931117,180.11263,618.77925,50.2583247,65.974296425
379.57928,832.02356,799.9545,499.49738,28.329048,8.176467,80.7233875,83.000836,5.569127,71.83024,14.400636,183.35333,627.76368,50.057434625,68.78833325
370.94962,839.53485,811.5403,475.82568,28.090015,6.4026713,83.0390175,84.52292,5.5376854,75.1949,13.7566805,188.14859,624.4626125,50.51365595,70.659463975
347.7374,847.0461,823.1261,436.4389,29.794,7.222284,82.08294,85.67404,5.2269473,79.011536,12.701152,188.79164,613.587125,51.193316,71.432818825
353.15472,854.5574,834.71185,429.13803,26.906528,7.9174075,84.175875,85.983948,5.37744,84.15658,12.136643,190.92613,617.8905,51.245939625,73.14919825
358.57202,862.0686,846.2976,425.48257,24.093151,7.6512036,86.677725,86.293854,5.956619,84.03208,14.909146,196.0091,623.1051975,51.1789834,75.22673625
363.98935,874.548,857.8834,434.70654,23.565393,6.2148514,89.179575,86.637092,5.349997,84.67326,11.352516,188.403,632.7818225,51.39922785,72.44469325
355.96695,887.84406,869.4692,444.7456,23.611517,6.530336,91.68142,87.144232,5.7727804,85.05238,10.532023,187.4265,639.5064525,52.24187625,72.19592085
363.8955,901.14014,881.055,451.93085,27.751736,6.7226844,94.183275,87.651374,5.962409,85.64457,11.732713,186.45,649.5053725,54.07726735,72.447423
371.82407,914.4362,891.3942,453.18344,26.993057,6.832909,93.295715,88.156946,5.773528,83.39517,14.336902,180.43372,657.7094775,53.81965675,70.98483
364.1096,927.7323,901.5265,463.42258,24.724014,8.567432,93.2100825,87.55017,6.095333,83.32669,13.693704,183.07506,664.197745,53.512924625,71.54769675
346.4056,941.0284,911.65875,473.72345,22.364786,9.206613,93.246765,84.176904,5.820644,83.42833,13.836626,185.7164,668.20405,52.248767,72.2005
347.85916,954.3244,921.79095,478.55667,26.264257,10.385372,90.8584,81.776496,5.155425,89.85478,15.393403,183.52113,675.632795,52.32113125,73.4811845
351.38663,967.39984,931.9232,454.736,30.768597,11.332937,93.397065,80.87959,5.2391477,96.28124,16.789576,187.86856,676.3614175,54.09454725,76.544630925
354.92606,978.1656,942.0555,468.88354,31.19592,11.329958,95.93573,78.52234,5.5372057,102.04952,19.355951,180.26134,686.007675,54.245987,76.801004175
368.83896,988.93134,952.8233,483.03107,35.720974,11.172673,98.4743875,79.05979,5.92887,97.62976,18.634686,174.67827,698.4061675,56.106956125,74.2178965
382.75186,999.6971,964.8972,497.17862,33.7914,12.6491,101.013055,78.672132,5.7543445,74.93493,17.389366,177.41238,711.131195,56.53142175,68.872755125
396.66476,1010.4628,976.9711,511.32614,30.527489,13.178606,103.55172,79.312256,5.5216746,74.40591,18.539186,180.1465,723.8562,56.64251775,69.65331765
410.57767,1021.2286,989.04504,525.4737,30.455809,13.196658,103.23886,79.837256,5.751936,74.0786,19.843185,168.3105,736.5812525,56.68214575,66.99605525
424.49057,977.7845,1001.11896,539.6212,35.539658,13.058084,92.420555,78.397344,5.8912106,78.61105,18.4745,158.69032,735.7538075,54.85391025,65.41677015
438.40347,979.31287,1013.1929,553.7688,35.777935,13.606837,90.47049,78.211792,5.8033323,83.290794,15.71939,153.82056,746.16951,54.5167635,64.658519075
452.31638,980.8413,1025.2667,567.9163,36.43489,12.854665,85.32325,78.39784,5.6034226,89.39028,15.226415,152.50728,756.58517,53.25266125,65.6818494
466.22925,982.3697,1037.3407,582.06384,36.063236,12.952825,83.025985,80.754688,5.744571,95.52147,13.567843,154.63574,767.0008725,53.1991835,67.367406
480.14215,983.8981,1049.4146,596.21136,38.19854,14.326447,80.6119925,83.144184,5.5116205,90.45762,13.551886,156.76419,777.4165525,54.070290875,66.571329125
494.05505,985.42645,1061.4885,593.2629,38.22766,15.7000675,77.23098,85.53368,6.1605062,79.710266,13.25431,161.6981,783.558225,54.173096875,65.20579555
507.96796,986.9549,1073.5624,593.5026,42.77037,17.503702,76.815075,87.923176,5.3448462,79.47336,12.218127,167.9231,790.496965,56.25308075,66.2398583
521.88086,988.4833,1040.7444,599.0856,47.313076,19.563608,78.6465675,87.839094,5.6987567,77.22613,13.728507,163.54146,787.54854,58.340586375,65.048713425
499.33932,941.6506,1037.3568,605.6198,43.01444,18.169361,77.556595,87.52484,5.6464906,81.157135,13.9603815,155.75912,770.99163,56.566309,64.130781775
501.015,934.26514,1037.6802,613.705,43.112846,17.61085,77.92331,88.614404,5.309533,80.031876,14.015073,159.058,771.666335,56.8153525,64.6036205
502.6907,926.87964,1038.0037,621.7902,44.298786,19.287058,80.5983,89.95105,5.5361423,79.930954,13.7207365,165.11751,772.34106,58.5337985,66.0763357
505.78912,919.49414,1047.6885,632.31537,44.113808,20.963268,83.2732925,91.351856,5.345938,82.11775,13.327481,168.40543,776.3217825,59.925556125,67.29914975
512.79333,910.48706,1060.0759,645.8256,41.878483,18.69431,76.1515425,91.90414,5.17382,73.43279,13.906054,154.48758,782.2954725,57.157118875,61.750061
519.7975,899.891,1072.4634,659.3359,40.440987,15.780147,72.90136,90.794904,5.5460196,72.46679,14.6960745,146.96443,787.87195,54.9793495,59.918328525
502.20578,889.2949,1084.8508,672.8461,41.822735,16.02069,68.6939075,85.654456,5.9220557,76.47951,13.9949255,140.48642,787.299395,53.047947125,59.2207278
487.5599,876.8039,1097.2382,686.3564,45.898632,14.735803,70.92356,85.29143,5.8830495,80.75347,12.112185,145.81145,786.9896,54.21235625,61.140038625
461.5592,861.79004,1109.6256,699.86664,50.86327,14.647146,72.35431,84.928406,5.698366,85.7164,13.832866,151.87491,783.21037,55.698283,64.2806355
474.1428,846.7762,1122.0131,713.3769,48.20962,15.369927,72.79512,83.16224,5.6580286,92.23039,15.134483,143.76408,789.07725,54.88422675,64.1967454
486.72638,852.93396,1134.4005,678.29584,42.616512,16.553957,75.5487675,80.8281,5.931277,99.078964,17.726534,146.0919,788.08917,53.886834125,67.20716875
499.31,862.3082,1146.788,675.4098,42.095036,16.60249,78.302425,79.844976,5.6025386,105.92754,15.098274,141.90775,795.954,54.21123175,67.13402565
511.8936,871.6825,1159.1753,672.5238,45.74592,14.7111635,81.0560675,80.335914,6.0387926,112.77612,14.296856,144.58633,803.8188,55.46226625,69.42452465
524.4772,881.0568,1171.5627,654.317,48.449944,13.597512,83.809725,80.826844,5.763236,118.56732,14.762923,147.26494,807.853425,56.67100625,71.58960475
537.0608,847.344,1183.9502,621.2738,49.51494,14.7954645,85.79753,81.706726,5.585494,124.080246,13.12464,143.1821,797.4072,57.953665125,71.49312
549.64435,859.5861,1148.119,616.7818,49.350395,14.58564,83.033065,82.789606,5.5480227,125.28417,13.90727,142.09303,793.5328125,57.4396765,71.708123175
562.22797,871.82825,1140.0511,612.28973,51.927555,14.761623,83.5321,81.092164,5.888149,125.03192,13.750079,135.92151,796.5992625,57.8283605,70.1479145
574.8115,884.07043,1136.7417,607.7977,45.151936,14.937606,82.72242,82.207836,5.5341654,118.11266,12.821974,134.73022,800.8553325,56.2549495,67.79975485
587.39514,896.31256,1133.671,576.70056,45.526432,10.019219,81.6222075,83.79076,5.7130017,101.36902,13.082134,137.31548,798.519815,55.239654625,64.369908925
599.97876,908.5547,1137.628,550.89624,45.70403,11.442503,84.86325,86.253094,5.570589,82.63451,12.460465,137.6941,799.264425,57.06571925,59.589916
612.5623,920.7968,1141.5851,564.48303,46.66055,12.441789,88.104285,88.715424,5.286517,82.0734,10.818158,143.60493,809.8568075,58.980512,60.44575125
625.14594,933.03894,1145.5421,578.0698,51.596138,13.947858,91.34533,91.177752,5.5764427,81.93365,11.280624,149.11687,820.449195,62.0167695,61.976896675
637.7295,945.28107,1149.4991,591.65656,53.478848,15.69831,94.586365,93.64008,5.616563,85.338196,11.857375,152.48363,831.0415575,64.35090075,63.823941
650.3131,957.5232,1134.4646,605.24335,52.271206,16.712372,97.8274075,91.307148,5.2915416,91.73717,9.97486,158.8873,836.8860625,64.529533375,66.4727179
662.89667,969.7654,1110.9921,618.83014,48.711796,15.928984,101.0684425,92.882532,5.7032757,93.225075,11.383534,165.87929,840.6210775,64.647938625,69.047793675
669.76385,982.0075,1099.8375,632.18286,48.625004,17.01357,104.3094875,94.457916,5.5063972,96.27675,11.503757,172.87128,845.9479275,66.101494375,71.53954605
657.4857,994.24963,1041.1893,645.3827,53.17103,18.669016,107.550525,96.0333,5.6282964,97.23994,11.718514,169.08716,834.5768325,68.85596775,70.9184776
645.2075,898.4383,1032.6067,658.5825,56.609005,20.113012,110.791565,97.60868,5.5768657,93.73873,10.556734,169.89616,808.70875,71.2805655,69.942122425
613.5674,874.84357,1024.024,671.78235,57.67154,18.788336,114.0326,99.184064,5.585383,90.19524,11.82352,171.30457,796.05433,72.419135,69.72717825
596.7026,877.66486,1015.44135,684.9822,60.716858,15.8485565,117.2736425,101.56239,5.7762933,95.79471,13.367254,173.92181,793.6977525,73.85036175,72.215016825
591.1318,880.4861,1007.2094,698.182,62.557323,12.872315,120.509575,104.16132,5.772282,101.39417,11.274023,176.53908,794.252325,75.02513325,73.74488875
585.56104,883.3074,1015.2321,696.7528,66.07193,12.357028,123.5907825,106.76023,5.424271,106.993645,11.861392,174.50838,795.213335,77.194992625,74.696922
589.9849,886.1286,1023.2548,690.9555,63.416225,13.035433,126.6719825,109.35916,5.505991,103.97117,12.699817,180.94914,797.58095,78.120700125,75.7815295
595.4227,881.09814,1031.2775,657.9614,48.98947,13.967121,129.75319,111.95808,5.942597,108.642815,15.525666,187.3899,791.439935,76.16696525,79.3752445
602.3011,817.26,1039.3002,644.78723,54.039555,11.45411,132.8344,114.557006,5.322466,113.835526,12.665136,193.83066,775.9121325,78.22126775,81.413447
614.0287,811.32544,1047.3229,636.6633,59.089638,11.645727,135.9155875,116.15408,5.6525793,119.028244,12.240394,200.27142,777.335085,80.701258125,84.298159325
625.7562,805.3909,1054.7094,634.79767,58.03497,12.169603,137.297025,107.28529,5.865371,124.61585,10.485847,206.71219,780.1635425,78.696722,86.9198145
637.4838,799.45636,1060.5717,638.73987,57.354305,12.983819,138.26474,104.77196,6.103264,128.14656,11.893634,213.09827,784.0629325,78.343706,89.810432
649.21136,801.87,1066.434,642.6821,58.21769,14.18545,138.985775,102.90431,5.7909455,127.74984,12.7021265,219.11061,790.049365,78.57330625,91.3383805
660.9389,804.3237,1072.2961,646.6243,63.18404,15.38708,139.604875,102.050568,5.670011,130.37949,11.737612,225.12297,796.04575,80.05664075,93.22752075
672.6665,809.91754,1078.1584,641.8708,63.59209,16.234596,135.52045,101.863044,6.0456834,123.65145,12.143065,231.13531,800.65331,79.302545,93.2438771
684.06274,818.1192,1074.7382,612.35284,61.899063,14.600209,137.528535,102.50459,5.760671,124.380844,12.175295,227.85472,797.318245,79.13309925,92.5428825
695.2126,826.32086,1060.2782,627.35077,60.197563,13.106321,139.536625,103.25431,5.819337,128.7385,11.584439,232.5518,802.2906075,79.02370475,94.673519
706.3624,834.5225,1042.9023,643.1586,52.80545,13.97507,141.223075,105.488452,5.6756525,133.09615,11.750433,237.24889,806.73645,78.37301175,96.942781375
717.5122,835.545,1028.2507,658.96655,54.56639,15.2205715,142.086915,107.864234,5.6335664,136.62897,10.767424,242.8122,810.0686125,79.934527625,98.9605401
728.66205,833.55817,1025.0905,674.7744,59.3255,15.916026,141.396175,110.240026,5.755621,131.48323,11.155744,248.876,815.52128,81.71943175,99.31764875
739.8119,841.81854,1021.93024,690.5823,58.01152,16.785233,133.53714,112.615808,5.975282,129.29665,13.926315,254.93983,823.535745,80.23742525,101.03451925
746.48267,855.3533,1025.1836,706.3902,61.676308,17.654438,136.525475,114.99159,5.952452,130.15326,15.354863,261.00366,833.3524425,82.71195275,103.11605875
749.05273,868.888,1031.2279,722.19806,65.13842,18.523643,139.513825,117.28538,5.5580206,116.44151,17.604704,252.05244,842.8416725,85.115317,97.91416865
751.62274,882.4227,1037.2722,738.006,67.61876,19.392849,142.5021675,119.51468,5.5366974,114.24119,16.25294,255.83406,852.33091,87.257114125,97.96622185
715.4675,895.95746,1043.3165,753.81384,64.80047,21.028027,145.49051,121.74398,5.6164494,118.918564,18.330498,259.61566,852.138825,88.26574675,100.62029285
715.3595,909.4922,1042.8201,754.17346,60.128666,22.874811,148.478835,123.973292,5.741405,123.59593,15.900113,263.39728,855.461315,88.863901,102.158682
715.2515,923.0269,1011.8626,753.1426,59.66867,24.721596,151.467175,126.2026,5.8631353,128.2733,17.078798,267.38486,850.8209,90.51501025,104.650023325
715.1435,936.56165,1022.259,755.69794,63.40596,24.708784,154.455525,124.46852,5.6904764,132.95068,19.482958,271.88577,857.4155225,91.75969725,107.5024711
715.6165,945.38336,1032.6554,758.25336,65.671814,24.694218,157.4438625,125.598768,6.4747434,138.6279,19.748547,276.3867,862.977155,93.352165625,110.3094726
716.42456,950.428,1043.0518,764.88477,68.14702,25.709814,160.43219,128.363488,5.9281683,144.40825,21.179033,278.3098,868.6972825,95.663128,112.456312825
683.7607,955.4726,1053.4481,772.7961,69.56945,25.600075,163.420525,131.12821,5.9739833,146.21246,23.232147,265.9548,866.369375,97.429565,110.343347575
689.1771,957.16064,1063.8445,780.7074,70.27193,25.577997,166.408875,133.892932,6.004081,139.70308,23.929361,269.21906,872.72241,99.0379335,109.7138955
694.59357,881.23987,1074.241,748.0904,71.937035,25.13324,163.97485,136.65764,5.675197,135.2588,19.940823,272.48328,849.54121,99.42569125,108.339525
700.0101,877.2372,1084.6373,752.07434,75.30709,23.415518,163.6549,139.42236,6.075001,135.07515,19.86042,275.7475,853.489735,100.449967,109.18951775
705.4265,873.2345,1091.4258,756.05835,79.51306,18.531538,164.001125,142.18708,5.589935,130.03378,21.377344,279.01172,856.5362875,101.05820075,109.00319475
710.843,869.2318,1096.3173,760.0423,83.59074,18.918268,165.86351,144.951806,5.9895377,128.01659,14.98541,271.73172,859.1086,103.331081,105.180814425
673.4194,865.2292,1101.2087,764.02625,86.93174,15.226812,168.4144,147.716528,5.7677402,129.52745,14.942131,278.34833,850.9708875,104.57237,107.1464128
662.7309,861.2265,1106.1002,768.01025,84.76479,13.059047,170.965275,150.48125,5.834684,133.29102,16.467064,284.96494,849.5169625,104.8175905,110.139427
651.41974,823.2139,1110.2292,771.9942,85.96342,13.890427,173.51616,151.76636,6.1865315,137.05458,19.675196,291.58157,839.21426,106.28409175,113.624469375
632.7937,824.39124,1107.2494,776.39246,76.41908,14.7622595,167.38985,148.66558,5.6095943,141.99518,20.266474,298.19818,835.2067,101.809192375,116.517357075
617.8848,825.56854,1104.2695,784.1346,71.45788,15.725315,167.9217375,144.060828,6.2323923,146.9608,22.840097,304.8148,832.96436,99.791440125,120.212022325
613.39923,826.7459,1105.5393,791.8767,72.8764,16.040493,168.45365,145.621008,6.6307406,151.92642,21.814396,311.4314,834.3902825,100.74788775,122.95073915
618.04944,827.9232,1115.4235,799.6188,72.10617,16.67447,168.98555,147.18118,5.909661,155.09763,22.167639,318.048,840.253735,101.2368425,125.3057325
624.6504,829.1005,1125.3076,803.3609,59.50099,17.308449,169.51745,148.74136,5.826275,155.371,20.447275,324.66464,845.60485,98.76706225,126.5772975
631.25134,830.2779,1135.1917,805.0128,58.87572,17.942427,168.33455,150.30154,5.571576,147.27563,21.700905,331.28125,850.433435,98.86355925,126.45734025
640.8263,831.4552,1145.0758,809.80786,57.7501,18.576406,162.9507,151.86172,5.5962167,143.12672,24.456427,325.1651,856.79129,97.7847315,124.586115925
650.5787,832.6325,1154.96,820.03235,55.422424,19.210384,162.4883125,153.4219,5.933465,148.13606,24.843597,310.64496,864.5508875,97.635755125,122.3895205
660.331,835.6018,1164.8441,830.25684,55.727123,19.860693,164.776925,154.982068,5.506623,154.60916,26.96205,309.5465,872.758435,98.83670225,124.15608325
670.0834,840.616,1174.7281,840.4813,56.839188,20.532269,167.0655375,154.0252,6.1759653,161.03787,29.25303,316.3978,881.4772,99.615548625,128.216166325
649.4318,845.63025,1129.7484,850.7058,60.184155,21.203846,169.35414,151.082068,6.0203433,158.38344,32.576603,323.2491,868.8790625,100.45605225,130.057371575
659.8006,851.1186,1136.8348,840.41864,59.24683,12.057718,168.3403625,150.75186,5.613093,161.6153,32.50568,330.1004,872.04316,97.599192625,132.45861825
670.1693,857.18005,1143.9213,842.76575,51.26617,12.226045,166.1133,151.17106,6.0045896,166.9915,34.681236,336.9517,878.5091,95.19414375,136.1572564
680.5381,863.24146,1151.0077,856.71826,51.943596,7.959535,164.3514,152.6015,5.9447184,159.0324,38.35751,342.93945,887.87638,94.21400775,136.5685196
690.9068,868.2083,1158.0941,870.6708,56.26803,6.7526336,165.758025,154.03194,5.557612,154.90881,40.107937,348.2764,896.97,95.70265715,137.21268975
701.2756,868.8042,1165.1805,884.6233,62.329105,7.4262495,167.1646425,155.46239,6.0327,158.40134,42.662823,353.61337,904.9709,98.09559675,140.17755825
711.64435,869.40015,1172.0897,898.57587,62.29001,5.836283,169.290725,155.560572,6.27261,161.89386,45.595207,358.95032,912.9275175,98.2443975,143.17799925
722.01306,876.78265,1178.6005,912.5284,59.52817,6.2573247,171.8270875,154.79204,6.6355095,165.63626,46.71706,361.98248,922.4811525,98.10115555,145.242827375
732.38184,885.40247,1185.1111,926.4809,61.147892,6.692146,174.363465,156.197412,6.097675,169.65019,49.777058,364.17133,932.3440775,99.60022875,147.42406325
742.75055,894.0223,1191.6218,940.4334,64.2373,6.987008,176.899825,158.462732,5.9706626,175.13004,50.668465,366.7045,942.2070125,101.64671625,149.6184169
747.7573,902.64215,1198.1326,936.507,61.970284,4.9889197,179.179765,160.728052,6.1404138,180.60988,47.425007,369.74664,946.2597625,101.716755175,150.9804852
710.2943,885.66614,1204.6432,927.7302,63.315975,6.059388,180.24275,162.99336,6.1035833,179.14914,49.365673,372.78882,932.08346,103.15286825,151.851804075
695.8826,883.5832,1129.0632,938.5177,62.505577,7.8633904,181.30574,165.25868,6.416383,184.96722,53.755524,344.31323,911.761675,104.23334685,147.36308925
688.6719,892.85547,1089.5687,949.3052,63.46502,9.667393,178.5643,167.524,5.9579005,190.78531,58.145374,350.05527,905.1003175,104.80517825,151.235963625
681.4611,902.1277,1039.7494,960.09265,67.327446,11.013887,176.359315,169.78932,6.3521805,192.52768,59.189396,355.7973,895.8577125,106.122492,153.466639125
658.9075,911.39996,1021.0456,970.88007,66.26075,12.247662,176.2004,170.75393,5.856043,177.86813,60.419052,361.5393,890.5582825,106.3656855,151.42063125
634.8285,917.7557,1012.0684,981.66754,67.56427,13.481436,171.934425,171.27352,5.4601784,171.72755,60.26908,367.28134,886.580035,106.06341275,151.1845371
629.951,893.392,1019.39,971.4263,68.739975,11.107725,173.901975,171.79312,6.113489,168.1066,60.19004,373.02338,878.539825,106.38569875,151.85837725
641.4663,908.17456,1030.4021,964.72626,67.05728,8.566312,176.9921,172.11173,6.2463293,159.01349,60.62228,378.76538,886.192305,106.1818555,151.161869825
652.9816,922.95715,1041.4142,974.0006,68.82768,8.603689,180.082215,172.37417,5.4943585,154.73354,58.10812,384.50742,897.8383875,107.4719385,150.710859625
664.49695,937.73975,1052.4263,983.2749,69.880264,9.035083,183.172325,172.6294,6.2587757,159.4652,58.453064,390.24945,909.484475,108.679268,153.606622425
676.0123,952.52234,1063.4384,992.5492,74.07604,8.867455,186.262435,171.33822,6.1520567,164.19687,55.98965,397.25342,921.13056,110.1360375,155.897999175
687.8188,967.30493,1074.4504,1001.8235,79.586624,8.645871,189.35255,168.93507,6.329917,166.97762,55.656467,405.46222,932.8494075,111.63002875,158.606556
700.384,982.0875,1085.4624,995.03674,85.61649,9.501531,191.5076,164.0901,6.3198023,162.70656,59.625237,413.67102,940.74266,112.67893025,160.580654825
712.94916,996.87006,1096.4745,930.3693,81.28448,11.209073,191.449875,163.652588,6.3129478,166.02228,61.737144,421.87982,934.165755,111.899004,163.98804795
725.51434,1011.65265,1107.4866,937.43774,76.40997,12.663131,191.1295,155.030432,5.773575,170.35002,65.64251,430.08862,945.5228325,108.80825825,167.96368125
738.0795,1026.4353,1115.5685,944.5061,71.31599,13.865387,189.25535,152.22843,6.137534,175.10158,64.14065,438.29742,956.14735,106.66628925,170.919296
750.6447,1041.2178,1123.1742,951.5745,72.463486,13.284405,188.9782,149.42642,6.1084967,166.96432,64.4947,446.50623,966.6528,106.03812775,171.018436675
763.2099,1056.0004,1130.7799,958.6429,75.78948,13.014174,189.7888325,140.098388,5.9701943,166.59923,63.12794,454.71503,977.158275,104.672718625,172.603098575
754.78357,994.64636,1138.3856,965.7113,76.03184,12.790298,190.5994875,137.11916,5.9579344,165.50053,66.045074,461.8675,963.3817075,104.135196375,174.8427596
735.8801,959.4391,1145.9913,972.77966,80.14379,12.393439,183.5232,132.094532,6.1811347,169.32162,68.474976,464.6965,953.52254,102.03874025,177.168557675
734.58594,927.4233,1153.597,979.8481,84.25574,11.92064,185.54895,130.40084,6.075775,176.1469,70.9937,467.5255,948.863585,103.0315425,180.18546875
733.2918,905.4728,1148.0712,986.91644,79.098434,11.304827,187.5747,131.355628,6.4054184,182.97215,75.46198,467.50806,943.43806,102.33339725,183.0869021
732.7766,858.70026,1142.064,993.98486,80.91803,11.634771,189.600465,132.3104,6.130557,189.79741,77.421,434.19833,931.88143,103.6159165,176.88682425
744.6867,872.91864,1143.2316,1001.0532,82.737625,10.157924,191.626235,132.02742,5.8423157,188.45145,81.42739,436.56128,940.472535,104.137301,178.070608925
756.59674,888.38556,1153.0927,1008.12164,83.63131,7.83063,193.652,131.524952,6.0826454,191.34264,83.94774,438.9242,951.54916,104.159723,180.07430635
768.5068,903.8525,1162.9537,947.37494,85.717125,8.588351,195.67775,129.85802,6.0960703,191.30003,80.50542,441.28714,945.671985,104.9603115,179.797165075
780.4168,919.3194,1172.8148,928.08997,83.18735,8.975501,197.7468,131.40256,6.5936303,171.20071,78.10902,443.65005,950.1602425,105.32805275,174.888352575
792.3269,934.7863,1182.6758,911.68616,86.6298,8.180594,200.597825,134.046166,6.319559,168.04869,75.19279,446.013,955.36879,107.36359625,173.89350975
804.23694,950.25323,1192.5369,903.2981,90.07224,8.398023,203.448875,136.68977,6.530229,169.95737,73.99734,449.61365,962.5812925,109.652227,175.02464725
772.76654,965.72015,1202.398,857.88995,89.10438,9.416616,206.2999125,139.333386,6.545582,175.46056,71.1856,453.4912,949.69366,111.038573625,176.6707355
780.9911,981.1871,1212.259,854.6103,87.15178,10.331082,209.15095,141.97699,6.0494356,171.96631,73.469734,457.3688,957.261875,112.1527005,177.2135699
789.2156,996.654,1175.5978,851.3306,88.76473,10.393698,212.0019825,144.6206,6.4597855,177.21373,69.339134,460.4802,953.1995,113.945252625,178.373212375
797.4401,1012.1209,1169.7277,848.05096,88.84364,10.456314,214.853025,147.264208,6.121657,182.46115,64.37589,460.9562,956.834915,115.35429675,178.47872425
805.6646,1027.5879,1172.3955,812.83813,87.45989,10.86425,217.6472625,149.907812,6.434612,187.70856,61.956856,461.4322,954.6215325,116.469803625,179.383057
813.8891,1043.0548,1175.0634,820.0267,81.52724,11.286818,220.4167325,152.551428,6.6063633,192.36026,64.265656,446.67502,963.0085,116.445554625,177.476824825
822.11365,1058.5217,1177.7312,827.2153,77.92621,11.686838,223.1862,155.195032,5.9941287,192.53168,58.60448,452.11526,971.3954625,116.99857,177.311387175
830.33813,1073.9886,1150.3346,834.4038,82.03862,11.144643,225.9556575,157.20124,6.744594,197.23967,59.956142,457.5555,972.2662825,119.085040125,180.3739765
837.47925,1089.4556,1142.974,841.5924,86.15104,8.217986,228.725125,153.85764,6.0587597,201.94766,62.060066,462.99576,977.8753125,119.23794775,183.265561425
844.5411,1104.9225,1148.9861,848.78094,90.26345,8.56836,231.4945825,150.137488,6.143993,189.76285,62.574196,468.436,986.80766,120.115970125,181.72925975
851.6029,1120.3894,1154.9982,855.9695,90.21685,7.570595,234.049285,150.99052,6.3712845,187.15459,63.98886,464.9463,995.74,120.7068125,180.615258625
858.9084,1135.8563,1161.0103,860.8637,91.50248,6.543172,235.98346,152.93808,7.1850524,182.25919,68.470116,444.514,1004.159675,121.741798,175.6070896
869.9554,1151.3232,1167.0225,861.95056,92.78812,7.753761,237.917625,154.88566,6.0145473,183.70541,72.95136,442.44275,1012.562915,123.3362915,176.278516825
881.00244,1166.7902,1174.7216,820.39374,91.38862,7.8614483,239.851775,156.83322,6.724538,176.03273,78.087494,443.71002,1010.726995,123.983765825,176.1386955
892.0495,1182.2571,1184.1993,832.0632,88.781044,7.0079317,241.78595,158.780786,5.8706336,177.20781,84.31701,447.98575,1022.642275,124.088927925,178.8453009
903.0965,1197.724,1193.6772,843.73267,92.07721,5.7127566,242.769485,160.72836,6.410508,166.04567,90.49444,456.32236,1034.5575925,125.3219529,179.8182445
914.14355,1213.1909,1203.1552,855.4021,95.373375,6.709273,243.22455,156.076806,5.996064,159.79962,89.05772,464.65897,1046.4729375,125.346001,179.8780935
925.19055,1228.6578,1212.6329,867.0716,97.43333,6.8084154,243.679625,149.4841,5.967266,152.71503,95.20277,472.99557,1058.3882125,124.3513676,181.720159
920.83044,1244.1248,1222.1108,878.741,86.89148,6.8288555,242.457575,150.40879,6.425326,146.05913,101.34782,481.33218,1066.45176,121.646675125,183.791114
914.96466,1259.5917,1231.5886,890.4105,76.00408,7.5019183,240.210575,151.3335,5.9541974,152.55946,107.49287,489.66882,1074.138865,118.762518325,188.91883685
854.1441,1275.0586,1241.0665,902.07996,69.17587,8.151124,240.306525,152.25819,6.7864866,159.0598,113.63792,498.00543,1068.08729,117.47292725,194.37240915
838.31213,1290.5255,1243.7052,913.74945,72.381454,5.932688,240.96344,153.18288,6.071768,165.56012,119.78297,506.34204,1071.57307,118.1151155,199.4392245
830.151,1305.9924,1245.5339,925.4189,71.290344,6.3414693,241.6203625,154.107592,6.647161,172.06046,125.6208,514.67865,1076.77405,118.33994195,204.75176775
832.9631,1321.4594,1247.3628,937.0884,73.56352,6.5226345,230.03856,155.032288,6.2859435,178.56079,131.24692,523.01526,1084.718425,116.289250625,209.777228375
835.77515,1336.9263,1249.1917,948.7578,76.60471,5.994127,229.7428,156.51176,6.3235955,182.15045,136.87305,529.8906,1092.6627375,117.21334925,213.809423875
827.05585,1352.3932,1192.5537,960.5069,79.69632,5.9877243,229.4470375,158.120446,6.4390993,182.97574,142.49916,530.1325,1083.1274125,118.31288195,215.511624825
783.53156,1367.8601,1179.5688,972.44604,86.310196,5.7513394,229.151275,159.72914,6.488682,185.95288,148.12529,530.3744,1075.851625,120.2354876,217.735313
780.0016,1383.327,1158.235,984.3852,92.92408,6.456626,228.855515,161.33783,6.7243476,190.57802,153.7514,505.53497,1076.4872,122.39351275,214.1471844
776.4717,1316.1682,1125.7157,996.32434,99.53796,5.763862,231.068775,162.946534,6.431217,194.99413,159.27939,500.5701,1053.669985,124.82928275,215.31870925
772.9417,1315.8519,1107.0804,1008.2635,98.83893,5.257066,234.01335,164.55522,6.5915813,194.8687,158.59718,495.60522,1051.034375,125.6661415,213.915670325
773.7908,1315.5356,1095.7985,1020.20264,100.9669,5.59941,236.957925,166.16392,6.653185,200.88765,164.57469,486.73248,1051.331885,127.42203875,214.71200125
779.7428,1315.2192,1087.8073,1032.1417,99.429344,7.164948,239.9025,167.772608,6.7909517,206.9066,170.5522,474.979,1053.72775,128.56735,214.807187925
785.69476,1314.903,1033.9264,1044.1283,95.519165,6.5869184,242.847075,169.3813,6.2912955,212.7102,160.59697,478.50504,1044.663115,128.5836146,214.525876375
789.36127,1314.5867,1028.6191,1056.1324,95.98279,6.2467933,245.79165,170.98999,6.866495,217.4603,146.0424,482.03104,1047.1748675,129.752805825,213.10005875
788.1827,1314.2704,1023.31195,1068.1366,98.36682,5.477098,248.7362375,166.38248,5.9044967,222.2104,151.37996,468.64377,1048.4754125,129.740658875,212.034656675
780.98676,1317.9681,1018.00476,1080.1407,95.457245,5.8203406,251.6808175,165.95958,6.1467495,196.46205,156.71753,440.43134,1049.27508,129.729495775,199.939417375
729.3816,1322.045,1012.6976,1092.1449,95.60448,5.7097445,238.6234,166.05669,6.5154543,198.12035,162.05508,396.5443,1039.067275,126.498578625,190.808796075
734.1445,1326.122,996.664,1104.149,98.285,5.862761,236.9314425,166.37052,7.44526,199.77866,167.39265,366.04657,1040.269875,126.862430875,185.165785
738.90735,1330.1987,985.976,1116.1532,100.91589,5.389545,235.2395,167.6909,6.794406,204.44415,172.01936,355.29172,1042.8088125,127.30895875,184.637409
743.6702,1268.8219,999.6249,1112.7452,103.03601,5.6655965,233.54755,169.011292,7.015107,209.25879,176.28911,356.77985,1031.21555,127.815112125,187.33571425
748.4331,1251.1678,1013.27374,1094.9827,106.69924,6.1029334,232.80645,170.33169,7.0907793,193.56445,169.29094,353.01978,1026.964335,128.98507835,180.741487325
753.196,1233.5138,1026.9226,1090.3608,107.871414,5.082104,232.1291,171.65208,7.1197524,182.81891,167.18015,356.0116,1025.9983,129.1836745,178.2826031
697.99225,1215.8596,1040.5715,1085.7389,96.101715,5.0943747,233.4841625,171.68652,6.933827,172.07336,163.59181,363.9335,1010.0405625,126.59169305,176.63312425
671.5606,1211.1206,1054.2203,1095.2341,93.07921,5.9147854,235.88665,171.088928,6.766089,161.3278,168.18098,371.85538,1008.0339,126.49239335,177.03256225
667.9662,1213.3494,1067.8693,1110.1305,90.056694,6.043779,238.289125,168.878588,7.297586,156.20407,172.77017,379.77728,1014.82885,125.8170465,179.0122765
669.908,1215.5781,1081.5181,1125.0269,86.00335,5.2761254,240.6916,164.97738,7.531817,139.61238,177.3169,387.69916,1023.007775,124.23711385,178.04006425
672.964,1217.8069,1095.167,1139.9232,87.42809,5.930287,243.094085,163.086634,7.4828715,127.963646,181.74419,395.62106,1031.465275,124.884774,178.202941875
681.8941,1157.6084,1108.8158,1154.8197,90.38855,6.524697,245.4965675,160.2485,7.2197084,115.756226,186.04018,403.48672,1025.7845,125.664578625,178.1257086
694.60645,1157.1703,1122.4647,1169.7161,90.445854,6.4676547,243.24235,156.2748,7.237843,121.932045,190.11824,411.24673,1035.9893875,124.107664675,182.6337145
707.31885,1156.7323,1136.1135,1184.6124,87.84901,5.705942,229.6949625,150.237232,7.7591023,128.10786,192.0247,419.0067,1046.1942625,118.371786625,186.724590575
720.03125,1156.2942,1149.7625,1199.5088,84.02248,5.0473237,231.80719,141.41108,6.946773,134.28369,180.8403,426.76672,1056.3991875,115.572018425,187.20937075
732.74365,1155.8561,1163.4113,1214.4052,83.560234,5.6246295,233.9194,140.11396,7.038894,133.4218,177.45753,434.5267,1066.6040625,115.804555875,188.111231
745.45605,1155.4181,1177.0602,1229.3015,78.40015,6.6705832,236.031625,138.81686,7.254155,138.31564,174.07477,442.2867,1076.8089625,114.97980455,190.48281625
757.34705,1159.9634,1168.5027,1244.1979,81.29483,7.3595557,238.14386,137.70176,7.331378,143.20949,175.99661,449.98676,1082.5027625,116.125001425,194.1310595


==> Plots/8k.csv <==
YU1,YU2,YU3,YU4,base1,base2,base3,base4,mine1,mine2,mine3,mine4,avgYU,avgBase,avgMine
-1.123,-0.975,-1.059,-1.084,-2.087451,-2.0278316,-1.23737635,-1.1160005,-2.025933,-2.0234652,-1.7572656,-1.7093742,-1.06025,-1.6171648625,-1.8790095
-0.5567045,-0.45121732,-0.5043451,-0.5696141,-0.3660801,-0.67810655,-0.290370525,-0.247642265,-0.56807834,-0.5295844,-0.8602548,-0.7753621,-0.520470255,-0.39554986,-0.68331991
0.3206325,0.18974662,0.246086,0.24583434,0.31298053,0.26095867,0.13755315,0.04985492,-0.060540956,0.20278986,-0.09942416,0.082794845,0.250574865,0.1903368175,0.03140489725
0.69970626,0.6441489,0.6650286,0.64063615,0.68487376,0.6473424,0.30709435,0.2794236,0.48586372,0.5827894,0.34575048,0.53627074,0.6623799775,0.4796835275,0.487668585
0.84270006,0.7720206,0.83076775,0.8143068,0.82853115,0.77504045,0.397117525,0.37804243,0.6564746,0.74261224,0.64085764,0.7226459,0.8149488025,0.59468288875,0.690647595
0.9278074,0.9405056,0.9930039,0.9737623,1.0386229,1.0221779,0.46106395,0.4386446,0.81638,0.89323515,0.7976349,0.8758214,0.9587698,0.7401273375,0.8457678625
1.1152455,1.0928077,1.1540027,1.18198,1.1755358,1.083451,0.52727485,0.50918825,0.9626908,1.0584712,0.949227,1.0268781,1.136008975,0.823862475,0.999316775
1.2569029,1.1928688,1.4111396,1.3346109,1.3763349,1.303334,0.60490165,0.573904,1.1050336,1.2551495,1.0510403,1.1058575,1.29888055,0.9646186375,1.129270225
1.517551,1.3072493,1.581582,1.5348955,1.598879,1.415014,0.646664,0.65998405,1.1868836,1.3769976,1.1602904,1.225104,1.48531945,1.0801352625,1.2373189
1.4888992,1.4185603,1.6941586,1.8071307,1.8445468,1.6269597,0.7481194,0.6456358,1.1427518,1.4220965,1.2220157,1.4778421,1.6021872,1.216315425,1.316176525
1.5588871,1.3921672,1.8459833,1.8795534,2.0392592,1.7598155,0.7909555,0.80129795,1.3873918,1.5097672,1.3733095,1.4723238,1.66914775,1.3478320375,1.435698075
1.7782973,1.6699333,2.0147176,2.0272915,2.1726685,1.9053712,0.82643545,0.89054155,1.4844941,1.6792362,1.4046507,1.5907031,1.872559925,1.448754175,1.539771025
2.1468859,1.8459249,2.1335492,2.3038957,2.357989,2.0403025,0.91455885,0.91783245,1.543359,1.9054048,1.4860523,1.6655532,2.107563925,1.5576707,1.650092325
2.3670342,1.8054813,2.2640193,2.4475253,2.5243356,2.2721012,1.0726715,0.99316025,1.6355709,1.9844695,1.6140707,1.7605982,2.221015025,1.7155671375,1.748677325
2.7700982,2.1978457,2.508505,2.7173555,2.720984,2.3532465,1.1428755,1.11423265,1.8643092,2.2766798,1.7671435,1.9858328,2.5484511,1.8328346625,1.973491325
2.7609391,2.2449877,2.5930934,2.8569937,2.9006488,2.6681626,1.24960385,1.321603,1.9593037,2.1648877,1.9226819,2.2128344,2.614003475,2.0350045625,2.064926925
2.887813,2.413058,2.8276205,3.1269152,3.1927567,2.8200269,1.3750974,1.3306676,2.1502674,2.5717297,2.0760758,2.474356,2.813851675,2.17963715,2.318107225
3.0523365,2.7217236,2.9954264,3.3677952,3.3701916,2.8895597,1.579547,1.4116215,2.2001448,2.6247241,2.1181076,2.5896187,3.034320425,2.31272995,2.3831488
3.4943833,3.0212784,3.2017643,3.2754748,3.3848703,2.9962947,1.62248515,1.61522365,2.2726543,2.9867988,2.470199,2.5947764,3.2482252,2.40471845,2.581107125
3.4542603,3.156291,2.889054,3.6730146,3.7036407,3.179162,1.7196429,1.614082,2.5769475,3.6189222,2.620466,3.0605447,3.293154975,2.5541319,2.9692201
3.5925338,3.4518597,3.3399355,3.7108624,3.4696815,3.4904158,1.79344355,1.7255014,2.6215436,3.128299,2.74705,3.1997666,3.52379785,2.6197605625,2.9241648
3.5081344,3.441825,3.2466567,4.010559,3.8717134,3.5594194,1.8577535,1.651411,2.9338603,3.7090604,2.994323,3.2849097,3.551793775,2.735074325,3.23053835
4.112236,3.4578938,3.5759487,3.689387,3.674262,3.561538,1.7473538,1.7433003,3.080384,3.5917683,3.0867968,3.4436579,3.708866375,2.681613525,3.30065175
3.7746062,3.931721,3.5325131,4.1255994,3.8769367,3.578662,1.8625797,1.8442347,3.0388227,3.4344993,3.3873086,3.4713783,3.841109925,2.790603275,3.333002225
3.6225958,3.560773,3.6383483,4.040221,4.0001755,3.8285313,1.9101851,1.82234085,3.3702075,3.5935721,3.4112344,3.8935277,3.715484525,2.8903081875,3.567135425
3.8105552,3.7937443,3.8070564,4.0382767,4.3736486,3.8045733,1.9362757,1.9597555,3.177603,4.0811605,3.4130876,3.6067014,3.86240815,3.018563275,3.569638125
3.730599,3.9471228,3.9145467,4.218354,3.9851768,3.83654,2.02221415,1.7924335,3.4811406,3.9604263,3.5083575,3.7537572,3.952655625,2.9090911125,3.6759204
4.0998483,3.841563,4.115055,4.271071,4.16624,3.881387,2.0387213,1.9390843,3.150496,3.9270713,3.3327754,3.4991405,4.081884325,3.00635815,3.4773708
3.742215,3.891857,3.8695729,4.437466,4.635398,3.8847091,1.967339,2.0393338,3.612838,3.9853241,3.7019715,3.5827076,3.985277725,3.131694975,3.7207103
3.6302493,4.1265755,4.186261,4.283299,4.108662,4.126101,1.94767225,1.9234276,3.6512349,4.541268,3.5899923,3.6611927,4.0565962,3.0264657125,3.860921975
4.197957,4.1609607,4.2046285,4.2227306,4.679741,4.3717484,2.118007,1.9797244,3.5300286,3.9697394,3.8879704,3.8656201,4.1965692,3.2873052,3.813339625
4.279259,4.12521,3.978893,4.58963,4.1936646,3.9950333,2.0223915,1.8998934,3.6713262,4.095394,4.053812,3.9045014,4.243248,3.0277457,3.9312584
3.9349983,4.093889,4.283446,4.5770454,4.3008075,4.09472,2.220863,1.96884765,4.101205,4.242167,3.9065976,3.9347548,4.222344675,3.1463095375,4.0461811
4.0421987,4.3744936,4.6904597,4.632874,4.854327,3.9601471,2.1766753,2.026888,4.305094,4.031868,3.840303,4.0031962,4.4350065,3.25450935,4.0451153
3.8000162,4.3069587,4.4071403,4.6262927,4.1500287,4.244416,1.959128,2.00932335,3.9924333,4.2751513,3.7620804,4.236004,4.285101975,3.0907240125,4.06641725
3.6305525,4.3132463,4.486969,4.9009256,4.5816264,4.6599984,2.08590935,2.0727422,4.0446706,4.878057,4.1828465,3.9152665,4.33292335,3.3500690875,4.25521015
3.9052763,4.4902987,4.47965,4.635679,4.7960577,4.132311,2.2747855,2.1615844,3.9494178,3.9782498,4.2339954,4.221743,4.377726,3.34118465,4.0958515
3.8616858,4.6672807,4.3883824,4.7841635,4.913253,4.5878944,2.04444,2.0848272,4.223019,4.7950563,4.0012116,4.1006765,4.4253781,3.40760365,4.27999085
4.3726444,4.400343,4.696931,5.1763115,4.925576,4.4781394,2.12389065,2.02097965,4.162802,4.5356636,4.123414,4.2572784,4.661557475,3.387146425,4.2697895
4.09262,3.9522557,5.042796,4.76844,4.7424397,4.4088674,2.191437,2.14659,4.51844,4.2649255,4.2862215,4.2561693,4.464027925,3.372333525,4.331439075
3.9051661,4.8011074,4.92649,5.0025263,4.6681857,4.5073705,2.12202765,2.1797712,3.883575,5.22198,4.39368,4.0810914,4.65882245,3.3693387625,4.3950816
4.561773,4.8027363,4.8482323,4.832477,4.7394214,4.913765,2.295325,2.09104585,4.2996783,4.752453,4.1655154,4.4904265,4.76130465,3.5098893125,4.4270183
4.0296087,4.967698,5.046097,4.909902,4.775729,4.4070807,2.31653335,2.0341983,4.38707,4.631024,4.0273547,4.451914,4.738326425,3.3833853375,4.374340675
4.2065043,5.404142,4.4951167,5.4785604,4.950086,4.4859524,2.1294285,2.103944,4.408184,4.6288967,4.0767837,4.9235578,4.89608085,3.417352725,4.50935555
4.0496273,5.144874,5.1556296,5.1088476,4.9361186,4.8120484,2.27469085,1.95303715,4.8085756,4.2026935,4.3522973,4.8058295,4.864744625,3.49397375,4.542348975
3.8943784,5.420079,4.9289265,5.034001,5.117759,4.6140647,2.49311115,2.2061367,4.7040496,4.39231,4.1855063,5.067626,4.819346225,3.6077678875,4.587372975
4.762409,5.215993,5.3826227,5.1197023,5.034211,4.9201603,2.17249035,2.0803592,4.7784247,4.6274114,4.6258235,4.303096,5.12018175,3.5518052125,4.5836889
4.4722767,4.8452415,5.2785664,5.270503,5.122566,4.769166,2.1547997,2.1261675,5.0295644,4.5398026,4.7867284,4.6417785,4.9666469,3.5431748,4.749468475
4.712741,4.695316,5.1421223,4.645766,5.140877,4.750513,2.2825245,2.136828,4.4968023,5.047119,4.8807325,4.968478,4.798986325,3.577685625,4.84828295
4.493941,5.4999294,4.998912,5.4342203,5.072649,4.752541,2.282868,2.1881125,4.7550015,5.2831926,4.5461297,4.6930943,5.106750675,3.574042625,4.819354525
4.8243885,5.1191807,5.6254125,5.0151143,4.995192,4.616699,2.187152,2.2476146,5.038699,4.4811745,4.8754635,4.922701,5.146024,3.5116644,4.8295095
4.7945094,5.1352277,5.4886794,5.318538,5.064149,4.827696,2.4213,2.1949072,4.8909855,4.9272637,4.6559157,4.8101087,5.184238625,3.62701305,4.8210684
4.2369137,5.1093583,5.5894256,5.4956126,5.4032297,4.651808,2.407916,2.19796275,4.7302904,4.9320416,4.1482544,5.1953893,5.10782755,3.6652291125,4.751493925
4.394126,5.285035,5.405001,5.304807,5.1979094,5.0192018,2.44119765,2.24604465,4.886794,5.061201,4.3910933,5.035093,5.09724225,3.726088375,4.843545325
4.6584153,5.0845366,6.0895963,5.3221674,5.6914353,5.062587,2.41504075,2.12864375,5.322957,5.457564,4.6565704,5.0385957,5.2886789,3.8244267,5.118921775
4.903505,5.2271576,5.941317,5.151513,5.2436385,4.790605,2.2695997,2.26048185,5.268605,5.5284963,4.6864667,4.979958,5.30587315,3.6410812625,5.1158815
4.8885736,5.196296,6.3677497,5.4573655,5.4194045,4.950667,2.32686615,2.2659885,5.2384286,5.588591,4.7559733,5.062317,5.4774962,3.7407315375,5.161327475
4.654811,5.3846393,6.9108796,5.1841664,5.561036,5.2166,2.42620135,2.329899,5.3367143,4.9876075,4.1901345,5.390344,5.533624075,3.8834340875,4.976200075
4.6211185,5.5796213,8.07771,5.7382054,5.7550383,4.935093,2.5020665,2.183335,5.5497327,5.457999,4.2801976,4.9288287,6.0041638,3.8438832,5.0541895
4.3496027,5.062051,6.327215,5.4379973,5.7314243,4.791514,2.389439,2.49760415,5.572075,6.0841765,4.7557945,5.257277,5.2942165,3.8524953625,5.41733075
4.838664,5.246622,7.058275,5.5841537,5.8824434,5.402019,2.4593258,2.66423275,5.348607,5.9019265,4.9123316,5.2303514,5.681928675,4.1020052375,5.348304125
4.4604855,5.640318,7.6154647,4.840054,5.652212,4.9553056,2.4701679,2.4237185,5.1930776,6.099577,4.6915517,5.4299703,5.63908055,3.875351,5.35354415
4.519263,5.449044,9.468497,4.8216023,6.1019273,5.570202,2.7089895,2.421149,5.80301,5.7385564,5.042204,5.5228467,6.064601575,4.20056695,5.526654275
4.9868803,5.6297426,8.380964,5.547551,6.686886,5.10123,2.610842,2.37589525,5.7719145,6.9015794,5.2433248,5.7139955,6.136284475,4.1937133125,5.90770355
4.665511,5.8010826,8.634511,5.458011,6.727742,5.1153054,2.60337235,2.44597365,5.349049,7.0325904,4.9264274,6.297157,6.1397789,4.22309835,5.90130595
4.8404436,5.6825323,8.079856,5.456086,7.5684214,5.1014843,2.78275635,2.5426565,5.572965,8.109342,4.99277,6.0745916,6.014729475,4.4988296375,6.18741715
4.8864446,5.7829003,8.2453985,5.3913116,8.130545,4.9947367,2.4072652,2.275648,5.5617027,9.701491,4.7532115,6.4912486,6.07651375,4.452048725,6.62691345
5.172081,5.633316,10.541916,5.502225,9.61744,5.399018,2.48510075,2.4318565,5.7098937,12.254134,4.9853687,5.650287,6.7123845,4.9833538125,7.14992085
5.5768247,5.6221437,9.9983,5.561129,11.255728,5.4137726,2.38444375,2.24268175,6.007423,16.125324,4.7991376,5.899254,6.68959935,5.324156525,8.20778465
5.3307295,6.1942906,10.223416,5.49112,11.854374,5.5911145,2.5984615,2.484459,6.32831,20.934784,5.606247,7.3154554,6.809889025,5.63210225,10.0461991
5.1457705,5.811636,10.162868,6.19583,14.512917,5.4623594,2.61264775,2.5010898,6.2650986,25.606459,5.4937716,9.824841,6.829026125,6.2722534875,11.79754255
4.743107,6.0555353,10.940263,5.566724,14.988025,5.4765415,2.76583125,2.4635968,7.140354,27.35022,5.060151,11.446499,6.826407325,6.4234986375,12.749306
4.8686433,6.1016703,9.154397,5.521818,15.197165,5.5902348,2.61356665,2.4817698,7.0824943,30.30528,5.016033,11.567365,6.41163215,6.4706840625,13.492793075
4.737431,6.294239,11.789681,5.3646545,17.28111,5.7592735,2.3469057,2.61200235,7.272511,33.57834,5.268558,12.566762,7.046501375,6.9998228875,14.67154275
4.9355645,7.196467,10.573489,5.8607163,20.764463,5.3746977,2.599624,2.4170155,7.4857635,38.47575,5.7256403,12.888231,7.1415592,7.78895005,16.1438462
4.9966636,7.9791574,11.86397,5.8574195,24.26626,5.8648767,2.4248047,2.49276235,8.367587,41.75614,5.50702,15.1454315,7.674302625,8.7621759375,17.694044625
4.7931905,8.4911375,10.742982,5.644175,28.460514,6.020609,2.7486085,2.4829105,9.218217,46.871864,5.167347,18.756304,7.41787125,9.9281605,20.003433
5.251647,8.282833,14.293447,5.2393203,33.063354,5.5355954,2.7093241,2.59132815,10.532017,53.05025,5.2376847,20.606636,8.266811825,10.9749004125,22.356646925
4.8657217,10.037748,15.314829,5.438658,40.091408,5.9618,2.54949975,2.4784915,10.184658,60.28982,5.1006784,19.481035,8.914239175,12.7702998125,23.76404785
5.0742946,11.889553,16.147673,6.4636145,43.763157,5.786037,2.748702,2.66047765,14.604266,68.71845,5.912025,15.495332,9.893783775,13.7395934125,26.18251825
5.7218127,15.303125,19.669409,5.7493415,44.606186,5.780052,2.67559385,2.4124975,17.746044,73.69081,5.399933,19.096096,11.61092205,13.8685823375,28.98322075
5.068977,17.204977,22.70003,6.094798,46.80889,5.759681,2.6761389,2.547922,22.734455,79.79678,5.65657,21.974604,12.7671955,14.448157975,32.54060225
5.2901206,19.540085,23.338598,6.618386,51.912426,6.0954347,2.9583335,2.691485,24.944826,88.36161,4.797904,25.511465,13.6967974,15.9144198,35.90395125
5.139585,23.183847,23.265707,6.87954,54.544453,6.5833054,2.6534395,2.5998132,29.360922,96.926445,4.836203,26.53055,14.61716975,16.595252775,39.41353
5.2376227,28.518848,25.181078,6.436957,59.00679,6.9012904,3.05735685,2.72930715,33.772343,101.47529,5.734715,24.646782,16.343626425,17.9236861,41.4072825
5.248189,34.490314,26.17167,7.623034,65.12847,6.994805,2.834586,2.753933,38.670574,111.983406,5.6895595,26.02014,18.38330175,19.4279485,45.590919875
5.2997446,42.14107,29.153698,7.3506393,73.5675,7.3454638,2.742099,2.5476305,42.32315,122.49152,5.381621,30.87647,20.986287975,21.550673325,50.26819025
5.569138,49.79183,26.792498,6.8034663,77.79483,8.396757,2.7787395,2.771614,48.492863,132.99963,5.3846574,32.939587,22.239233075,22.935485125,54.95418435
5.661453,57.228188,23.423666,7.797688,83.327675,7.840096,2.809367,2.7342508,54.798115,143.50775,5.163504,35.949993,23.52774875,24.1778472,59.8548405
5.545828,56.96187,22.092793,7.72094,89.36296,7.5935936,2.7925635,2.752491,55.591084,153.12303,5.1252236,37.78274,23.08035775,25.625402025,62.9055194
5.7708554,62.849407,27.404497,7.5931416,88.21073,7.352651,2.8700145,2.69332,64.886505,162.63379,5.8403893,41.18325,25.90447525,25.281678875,68.635983575
6.0984635,71.00777,32.944374,6.9622264,95.51574,8.808451,2.7357325,2.7546525,74.18192,169.9455,4.6158495,40.66911,29.253208475,27.453644,72.353094875
5.4348307,75.09335,39.808155,7.805148,102.82074,8.395038,2.9806342,2.66164065,83.97353,155.61343,4.8539042,45.03557,32.035370925,29.2145132125,72.36910855
5.6826878,79.36563,46.67194,8.907881,112.15667,8.302886,2.7616873,2.70104935,94.5454,158.33707,5.084858,47.248386,35.1570347,31.4805731625,76.3039285
5.479714,87.99106,53.535725,9.889208,121.6837,8.112638,2.9416442,2.6847815,98.468735,168.61601,5.0540037,52.0025,39.22392675,33.855690925,81.035312175
5.452259,94.84034,60.36917,8.89578,122.82978,10.6060295,2.92540715,2.8136805,102.22831,178.89496,5.3522696,57.120663,42.38938725,34.7937242875,85.89905065
5.39747,104.84015,56.52553,8.465211,125.77355,9.077086,3.0452975,2.94118715,110.50383,189.1739,5.3224425,61.353912,43.80709025,35.2092801625,91.588521125
5.3444858,108.84382,54.862675,8.773828,135.69566,9.347491,2.9485028,2.6933131,118.77935,195.00455,5.3136106,66.6806,44.4562022,37.671241725,96.44452765
5.504971,115.36737,59.738983,10.044452,145.7616,9.6424675,2.9613297,2.822685,127.05486,182.75664,5.347464,74.25865,47.663944,40.29702055,97.3544035
5.4586654,111.08339,63.973515,10.246538,155.82755,9.693708,3.04390215,2.5658445,121.97309,171.76106,5.315774,76.55378,47.6905271,42.7827511625,93.900926
5.276531,105.02607,64.392136,9.81229,165.89348,13.414052,3.3551557,2.862177,131.78062,177.70587,5.449924,78.69505,46.12675675,46.381216175,98.407866
5.718036,108.66589,72.22619,10.291802,175.95941,11.697436,3.1907842,2.81187725,141.58815,184.37509,6.047217,86.4869,49.2254795,48.4148768625,104.62433925
5.550068,116.69711,80.06024,10.871951,186.02536,13.336413,3.43595625,2.7935505,151.39568,192.94788,5.4812937,73.60486,53.29484225,51.3978199375,105.857428425
5.203879,120.1036,86.82281,10.90441,175.76009,14.888206,3.3770325,2.96301175,160.05351,188.1383,5.7618313,80.34256,55.75867475,49.2470850625,108.574050325
5.542273,131.16849,93.60194,9.475966,172.25533,13.378903,3.335397,3.006749,165.30754,189.07637,5.523729,86.47613,59.94716725,47.99409475,111.59594225
5.3712945,142.23338,95.99288,9.955365,172.35423,12.255391,3.4662168,2.8704288,167.85324,197.12791,5.4771957,93.89098,63.388229875,47.73656665,116.087331425
5.8562527,153.29826,97.982254,11.065729,173.89473,13.321893,3.391564,2.66314,175.81795,208.60043,5.172105,100.571075,67.050623925,48.31783175,122.54039
5.518921,164.36316,99.67955,12.778421,173.7274,14.232971,3.5421685,2.90252235,174.24962,220.07295,5.33289,95.779,70.585013,48.6012654625,123.858615
5.826337,150.57773,107.697556,11.884539,172.40512,15.800894,3.439059,3.05055285,181.37439,213.21056,5.579108,103.01892,68.9965405,48.6739064625,125.7957445
5.290149,152.89005,115.71556,11.405818,167.60867,17.799948,3.8448495,2.88775825,188.49918,210.4481,5.541326,112.81819,71.32539425,48.0353064375,129.326699
5.6487274,151.75528,119.638336,10.658336,160.81673,17.50012,4.14114475,2.902244,192.17381,201.13492,5.743405,122.61746,71.92516985,46.3400596875,130.41739875
5.899156,158.74754,123.155945,11.23838,167.18471,14.037837,5.4587195,2.96098185,191.89987,201.71478,5.4942336,132.41673,74.76025525,47.4105620875,132.8814034
5.5475965,165.7908,117.83671,13.745767,173.55269,15.874141,4.65410375,2.877987,191.47261,208.78476,5.3587275,120.537125,75.730218375,49.2397304375,131.538305625
5.644583,174.3903,109.80981,13.459257,175.51833,17.69484,5.2944005,2.7243355,171.77475,219.4593,6.0179567,96.955124,75.8259875,50.3079765,123.551782675
6.065507,173.6413,109.68721,13.168181,177.75577,19.546614,6.143632,2.946967,166.82211,229.32607,5.693491,102.091934,75.6405495,51.59824575,125.98340125
5.8011107,176.05122,118.69625,14.281639,179.354,20.038763,6.9849425,2.9398613,165.54149,238.80528,6.035958,103.88405,78.707554925,52.3293917,128.5666945
6.074151,182.40639,127.70529,17.828382,167.96217,22.348614,7.7918425,2.99251365,170.50214,241.97313,5.645667,105.736626,83.50355325,50.2737850375,130.96439075
6.267887,193.93774,136.38574,16.191326,172.7618,19.260748,8.1633845,3.02316525,180.37431,251.10333,5.4391723,110.24708,88.19567325,50.8022744375,136.790973075
6.319944,205.46909,141.5736,19.622866,180.1477,20.093422,9.85773,3.00032785,191.45392,258.5448,6.092517,117.84386,93.246375,53.2747949625,143.48377425
6.702605,205.368,147.26186,23.94595,186.75003,24.281448,11.8442515,2.94730785,202.53352,260.86923,5.9698057,125.44063,95.81960375,56.4557593375,148.703296425
7.516692,213.67899,157.25044,25.550066,181.8763,23.976183,13.67037,3.08918335,213.61314,243.71877,6.129004,133.9671,100.999047,55.6530090875,149.3570035
7.3910065,221.98997,166.49025,26.496456,175.43681,27.356977,14.415428,3.2278888,197.38113,245.36111,5.656984,143.32985,105.591920625,55.10927595,147.9322685
6.921352,230.30096,170.42352,23.187551,147.7983,30.632679,16.1656265,3.08551715,209.12885,258.59537,6.1758113,152.75192,107.70834575,49.4205306625,156.662987825
7.663249,238.61195,168.789,25.519161,140.87675,33.13485,18.6942235,3.3981595,220.87654,271.82965,7.1846075,160.93037,110.14584,49.02599575,165.205291875
9.0194235,233.45781,176.33197,27.37389,140.2741,31.104984,19.22061,3.0616517,232.62425,285.06393,7.00804,158.98811,111.545773375,48.415336425,170.9210825
7.169827,240.11275,183.87495,31.435862,146.83566,32.233517,17.705075,3.4705445,244.37196,298.2982,6.411899,165.09671,115.64834725,50.061199125,178.54469225
6.4133854,246.78728,191.41792,36.011906,152.24306,32.787865,18.2264,4.052169,251.89445,311.53247,6.517988,170.12122,120.15762285,51.8273735,185.016532
8.259978,253.50217,192.27444,41.490856,158.35109,34.18683,20.953024,4.813657,258.6384,324.76675,7.5149093,164.75404,123.881861,54.57615025,188.918524825
8.1602125,262.51837,191.61768,46.44044,166.47598,34.19423,23.035795,5.3294235,268.2648,338.001,8.321086,165.02138,127.184175625,57.258857125,194.9020665
9.429796,271.74634,199.26947,50.75658,177.80185,32.727444,27.08701,5.3357945,278.55917,351.2353,7.619946,174.1521,132.8005465,60.738024625,202.891629
11.254341,276.17126,208.1679,54.488853,189.12772,32.510014,31.0465335,6.210743,289.07346,354.3189,8.555575,183.2828,137.5205885,64.723752625,208.80768375
12.085007,283.45,217.0663,58.068203,188.03064,34.696014,31.138033,7.9223135,299.82455,344.41745,9.14643,192.41353,142.6673775,65.446750125,211.45049
12.890654,291.52115,225.9647,59.66549,185.74622,32.680523,34.58505,8.5688455,310.78204,350.86194,9.677265,196.047,147.5104985,65.395159625,216.84206125
12.617785,299.54282,227.27763,58.99775,191.3596,37.28015,36.13941,8.222439,321.7395,359.0861,8.30382,195.07672,149.60899625,68.25039975,221.051535
14.203005,308.2685,234.28572,65.44151,196.97299,41.220467,39.98473,8.4244825,298.42297,369.5956,8.830856,198.68346,155.54968375,71.650667375,218.8832215
14.128807,320.5192,238.45903,72.81585,193.94629,38.47804,44.65341,9.947379,295.861,380.1051,10.167021,202.29019,161.48072175,71.75627975,222.10582775
13.771968,332.7699,230.91714,81.11362,199.09665,42.881294,47.934208,10.189204,301.35706,379.68622,8.502418,191.52176,164.643157,75.025339,220.2668645
15.020751,345.0206,234.59213,87.55379,194.83835,48.62124,49.3198625,11.120261,308.52396,382.43295,10.731093,200.40994,170.54681775,75.974928375,225.52448575
14.563993,336.65692,228.5417,90.761604,204.8006,51.10439,51.608825,13.082474,315.6909,388.9217,11.889851,209.29813,167.63105425,80.14907225,231.45014525
12.934054,332.0645,235.20567,94.52902,214.76283,54.785164,54.392105,15.6605635,324.0818,391.69882,10.3151,218.18631,168.683311,84.900165625,236.0705075
14.944723,330.3562,241.86963,92.56072,224.72507,56.737556,59.00421,14.8479435,333.73386,370.44815,13.373738,217.51888,169.93281825,88.828694875,233.768657
18.093481,331.32922,249.83008,100.351006,234.6873,53.81577,57.50883,16.119568,343.38596,361.25446,13.951827,199.37515,174.90094675,90.532867,229.49184925
18.704012,333.7955,261.04227,108.14129,244.14241,46.70973,56.44758,18.154913,353.03802,375.4924,17.651146,208.4267,180.420768,91.36365825,238.6520665
20.156086,339.03937,272.25443,115.93157,252.47096,47.117832,55.3071175,18.6450615,343.78156,389.73032,19.479467,222.74818,186.845364,93.38524275,243.93488175
23.088686,344.28323,283.4666,116.55645,260.79953,46.922203,56.724453,20.1356275,346.543,403.96823,18.24261,237.06967,191.8487415,96.145453375,251.4558775
21.59797,342.32614,294.6788,122.43356,269.12808,49.35108,58.753995,21.793505,349.30447,418.20618,22.344545,251.39116,195.2591175,99.756665,260.31158875
22.480934,324.2911,305.89096,119.1365,262.48053,53.2144,59.118825,24.5803775,352.06595,432.4441,23.887503,265.71265,192.9498735,99.848533125,268.52755075
24.51411,322.5365,317.10315,117.64664,266.97275,57.67368,62.0844,28.021553,350.4994,446.68204,27.174559,280.03415,195.4501,103.68809575,276.09753725
28.277966,323.75397,328.31534,120.317635,271.46497,62.793648,59.40142,30.962082,351.08673,460.91995,30.659935,294.35562,200.16622775,106.15553,284.25555875
32.990395,307.6761,338.38214,117.46843,275.9572,69.54042,63.05941,32.46578,353.34903,443.6979,34.857132,308.67712,199.12926625,110.2557025,285.1452955
35.344982,303.79297,348.2511,115.78253,273.14783,66.836784,66.997865,33.808325,360.37637,442.60394,33.39316,322.9986,200.7928955,110.197701,289.8430175
36.59008,315.6348,358.12006,115.62675,265.59286,71.94508,71.66374,35.085525,373.74265,452.7657,33.61258,337.3201,206.4929225,111.07180125,299.3602575
39.963444,327.47665,363.72968,116.31791,266.27277,72.285736,75.927055,37.028195,387.10892,462.9274,37.947243,351.64157,211.871921,112.878439,309.90628325
44.62221,323.8219,367.93915,117.9286,271.77362,68.43275,73.21026,39.80476,400.4752,473.08914,41.500217,365.96307,213.577965,113.3053475,320.25690675
44.963146,306.85394,347.3125,126.14744,280.17163,73.70419,73.58017,40.483875,413.84143,483.2509,41.949654,380.28455,206.3192565,116.98496625,329.8316335
45.997543,301.3722,323.49936,134.36627,289.10754,79.66753,73.96792,41.0883,405.59924,493.4126,40.213623,394.60605,201.30884325,120.9578225,333.45787825
47.470276,304.54514,327.17212,142.58511,299.11493,85.63086,74.43194,43.513195,414.84964,491.05396,42.39336,380.44196,205.4431615,125.67273125,332.18473
50.74226,310.09515,330.84485,150.80396,309.54138,91.66173,75.19316,48.426055,424.10007,475.3845,48.048172,381.14786,210.621555,131.20558125,332.1701505
55.87762,315.64517,337.29797,159.00627,319.96783,95.823044,75.401525,53.338913,433.35046,489.46304,51.393787,390.39648,216.9567575,136.132828,341.15094175
61.012985,321.1952,344.7255,167.19933,316.05927,103.13668,79.80694,58.251775,442.6009,503.54163,50.353897,399.6451,223.53325375,139.31366625,349.03538175
59.366947,326.7452,321.298,171.73573,326.3034,110.214645,84.212355,62.90245,441.31412,517.62024,57.55329,408.89374,219.78646925,145.9082125,356.3453475
54.379288,332.29523,319.71698,168.73099,336.54755,116.62366,80.08082,67.050705,422.35126,531.6988,61.57562,418.14236,218.780622,150.07568375,358.44201
55.49469,339.85147,328.92133,173.84705,346.7917,115.28492,76.64567,71.19895,410.1201,545.77734,67.144035,427.391,224.528635,152.48031,362.60811875
61.235836,349.64597,338.12567,169.19702,357.03583,117.01455,80.4001,72.661875,417.63342,559.85596,73.58165,433.9582,229.551124,156.77808875,371.2573075
66.976974,357.21545,347.33,171.9341,367.27997,120.94342,84.97419,76.80352,427.65067,573.9345,82.07879,440.42432,235.864131,162.500275,381.02207
69.69193,358.63434,356.53433,174.47322,377.5241,127.61845,89.54827,80.94517,427.3774,588.0131,85.65912,452.27426,239.833455,168.9089975,388.33097
74.9931,369.76727,363.61093,174.8666,386.20337,134.29347,90.848425,81.98429,414.7661,602.0917,91.35251,466.22302,245.809475,173.33238875,393.6083325
80.294266,380.9002,360.87845,166.89853,393.4724,140.96849,96.17485,79.60044,412.53467,616.1703,88.61771,480.17178,247.2428615,177.554045,399.373615
85.595436,389.37256,355.72748,176.53835,397.48306,145.86237,101.501275,82.42227,421.98404,630.24884,92.11357,494.12054,251.8084565,181.81724375,409.6167475
86.22272,392.8559,339.37003,186.17818,389.49725,150.51076,106.8277,85.12599,433.21066,644.3274,98.99896,508.0693,251.1567075,182.990425,421.15158
90.88362,397.8808,335.20224,195.818,374.41037,154.36804,110.629805,87.5508,444.43732,658.406,105.20843,522.01807,254.946165,181.73975375,432.517455
95.54452,402.90497,340.70932,205.45782,381.0686,158.09291,112.18905,93.682535,434.78342,654.4031,111.14369,535.9668,261.1541575,186.25827375,434.0742525
100.20542,407.65616,311.53912,212.6955,387.74387,164.11531,117.904665,99.81426,447.9947,655.53723,117.60353,549.9156,258.02405,192.39452625,442.762765
94.79625,395.0498,305.2842,200.21928,395.2828,170.08452,124.03952,105.946,461.20593,664.7195,126.64927,532.4065,248.8373825,198.83821,446.2453
86.23931,402.70157,312.38834,198.954,402.82175,176.03265,128.584625,112.077735,474.4172,673.90173,119.659676,529.717,250.070805,204.87919,449.4239015
90.69748,410.35333,319.49246,207.9851,389.74225,165.84784,130.88245,116.14843,487.62845,683.0839,106.958626,527.0275,257.1320925,200.6552425,451.174619
95.15565,418.00507,326.5966,217.0162,396.5374,158.64175,127.40117,119.731085,500.83972,697.04767,110.55239,526.42645,264.19338,200.57785125,458.7165575
99.613815,427.6331,322.6587,226.0473,403.33255,149.53288,128.2577,122.500425,514.05096,711.8753,112.08517,529.2602,268.98822875,200.90588875,466.8179075
104.07198,439.59457,301.45428,235.07841,410.1277,151.66376,129.11425,116.44636,527.26227,726.70294,116.56931,532.09393,270.04981,201.8380175,475.6571125
109.29563,451.55603,304.1324,232.85448,416.92285,153.46596,124.332305,116.67505,540.4735,741.5306,116.46618,534.9277,274.459635,202.84904125,483.349495
115.32925,463.5175,306.81052,242.57867,423.718,148.41397,126.473695,117.230545,552.0048,756.35815,124.30816,543.95575,282.058985,203.9590525,494.156715
121.36286,445.54453,299.3037,252.30287,423.1652,150.88515,129.87706,110.312845,561.037,771.1858,132.15013,555.5035,279.62849,203.56006375,504.9691075
129.18738,428.85413,303.4324,262.02707,417.5527,156.44131,134.269335,115.619895,570.0691,786.0134,138.05832,567.05115,280.875245,205.97081,515.2979925
137.19771,422.7971,307.74887,271.75128,423.76694,161.99748,138.6616,120.92695,550.31116,800.841,129.86748,578.5988,284.87374,211.3382425,514.90461
145.20802,433.4515,315.41547,268.8158,429.9812,168.33138,136.177965,126.234,552.4006,815.66864,133.15771,590.1465,290.7226975,215.18113625,522.8433625
153.21835,444.10593,321.47934,275.1399,436.19543,175.0853,140.83755,131.54106,554.49005,830.4963,139.86009,599.63654,298.48588,220.914835,531.120745
161.22867,434.3168,324.4195,281.46402,444.1558,168.9646,145.49713,136.848115,556.5795,834.95514,148.36366,609.0782,300.3572475,223.86641125,537.244125
169.239,445.2457,336.3209,287.78812,455.74252,169.8163,150.1206,134.04405,564.7354,827.9189,159.0945,618.5198,309.64843,227.4308675,542.56715
175.61807,456.1746,348.2223,278.47116,467.32928,169.65346,154.44105,137.29745,574.6348,821.194,169.82535,628.8061,314.6215325,232.18031,548.6150625
176.08037,467.10345,360.12366,271.49533,478.91605,175.25078,159.06549,140.55085,584.53424,809.3698,180.5562,641.7605,318.7007025,238.4457925,554.055185
176.99648,478.03235,366.79263,272.49536,490.5028,182.62581,164.232435,143.80426,572.48486,750.99097,164.9562,654.7149,323.579205,245.29132625,535.7867325
178.4846,488.96124,362.20804,273.69385,472.59857,181.99309,169.457915,147.05768,584.04114,689.2305,168.67009,667.6693,325.8369325,242.77681375,527.4027575
175.55684,499.89014,346.3457,261.4477,454.68515,190.52422,176.3791,150.31108,599.0814,685.30865,167.26622,680.6237,320.810095,242.9748875,533.0699925
176.0715,511.80823,352.55365,261.1356,434.7704,199.05536,183.30028,155.27664,614.1217,681.3867,176.8673,693.5781,325.392245,243.10067,541.48845
175.9734,525.07056,358.7616,251.35333,441.9383,207.58649,190.22145,161.86458,629.162,679.7849,186.46835,706.5326,327.7897225,250.402705,550.4869625
172.45728,538.33295,362.6886,249.7319,449.10617,216.11763,197.142625,168.45253,644.2023,683.1299,196.06941,719.487,330.8026825,257.70473875,560.7221525
115.932884,551.5953,340.2657,255.98953,456.27408,224.64876,203.87047,175.04048,659.24255,686.47485,205.67049,713.71075,315.9458535,264.9584475,566.27466
115.58335,564.8576,327.23254,262.24716,463.442,233.1799,204.16098,181.628435,674.28284,689.8198,215.27155,682.29846,317.4801625,270.60282875,565.4181625
114.54842,578.11993,338.9753,256.15503,470.60986,241.71103,206.92322,188.216385,689.3231,693.1648,223.41139,682.35004,321.94967,276.86512375,572.0623325
119.38888,582.7326,350.71808,262.18842,477.77777,240.73639,210.289215,194.80432,694.7304,653.2526,228.06268,682.4017,328.756995,280.90192375,564.611845
124.229324,585.9869,362.46082,268.2218,481.98193,238.29173,212.71669,198.80179,693.23035,629.48376,219.85231,682.45325,335.224711,282.948035,556.2549175
129.06978,583.7055,374.20358,274.19064,480.5375,247.47763,205.57521,202.652285,700.6097,605.84314,228.58658,682.5048,340.292375,284.06065625,554.386055
133.91023,586.123,385.94635,278.2977,479.0931,256.6635,207.3578,197.43611,709.52655,595.31824,237.32085,682.5564,346.06932,285.1376275,556.18051
130.79478,593.7721,397.68912,284.19296,483.17343,265.8494,209.1404,196.83528,718.44336,600.7904,246.05511,649.85657,351.61224,288.7496275,553.78636
133.9038,601.42126,409.43185,290.78363,492.12906,275.0353,210.923,196.234435,726.9056,607.00073,254.78938,655.70776,358.885135,293.58044875,561.1008675
133.326,594.9176,419.99307,261.83228,501.0847,284.2212,212.7056,181.19735,734.2004,618.7012,263.52365,661.55896,352.5172375,294.8022125,569.4960525
132.15327,599.18066,419.57162,267.21964,504.5252,293.40707,218.220535,181.0287,741.4952,630.4016,272.25793,667.41016,354.5312975,299.29537625,577.8912225
131.97726,610.724,413.8511,272.607,475.09946,302.593,225.3528,186.26477,748.7953,642.10205,266.41403,673.26135,357.28984,297.3275075,582.6431825
132.804,622.26733,426.68967,270.68127,481.63788,311.77887,232.48505,191.50084,756.21716,653.8025,270.87177,679.11255,363.1105675,304.35066,590.000995
131.28438,633.8106,440.3706,273.41565,488.1763,303.48367,239.61731,196.73691,763.63904,660.28186,275.32953,670.876,369.7203075,307.0035475,592.5316075
129.76476,637.13794,454.05154,278.49973,494.71472,294.2968,246.74955,201.972975,771.0609,657.4266,265.82742,668.5259,374.8634925,309.43351125,590.710205
133.28345,598.4364,467.73248,283.514,501.2531,288.56293,253.88182,207.20905,772.13635,605.64526,272.45605,673.54407,370.7415825,312.726725,580.9454325
141.03442,583.053,481.41342,287.26785,505.32037,284.06793,260.5466,212.4451,770.6538,588.7096,282.7228,678.5622,373.1921725,315.595,580.1621
138.0635,586.2823,495.09436,288.3791,498.7075,282.0181,265.960325,206.576735,705.212,561.47327,292.98953,680.80164,376.954815,313.315665,560.11911
140.40434,561.5938,508.7753,294.18417,501.31525,287.66162,271.37405,208.149565,687.4542,554.7315,295.6683,683.0211,376.2394025,317.12512125,555.218775
142.74516,556.97266,520.0169,301.49088,478.6016,293.30518,276.78778,209.7224,693.42163,554.1871,282.74518,679.99866,380.3064,314.60424,552.5881425
146.18848,552.3515,525.8644,307.57773,475.59286,298.94873,275.28842,210.088775,699.3891,553.6427,283.66595,670.0102,382.9955275,314.97969625,551.6769875
150.35056,533.18506,531.71185,310.86633,472.5841,298.2674,260.58548,208.26615,675.0232,534.89996,286.8834,641.571,381.52845,309.9257825,534.59439
154.15195,522.07965,515.9603,306.5378,454.40894,292.85916,256.3671,211.96213,685.886,540.0392,292.5167,639.7539,374.682425,303.8993325,539.54895
151.75249,532.6683,505.73093,311.01117,462.6974,297.30472,255.50679,215.600785,696.7488,545.1784,298.14996,645.1682,375.2907225,307.77742375,546.31134
159.0188,543.25696,494.49503,319.34424,470.98587,303.1437,259.95885,215.23041,707.61163,550.3176,299.81036,648.74884,379.0287575,312.3297075,551.6221075
166.28511,553.84564,486.34732,327.80856,479.27432,297.07153,264.41095,207.910185,718.4744,554.57074,288.33527,646.1276,383.5716575,312.16674625,551.8770025
173.55142,564.4343,494.21555,338.37646,487.5628,306.77914,255.70053,207.131,729.3372,556.6939,290.58392,645.0763,392.6444325,314.2933675,555.42283
173.1228,575.023,502.08377,348.94434,495.8513,316.48676,253.272825,206.42163,740.2001,558.1062,292.70026,644.8735,399.7934775,318.00812875,558.970015
182.28912,585.6117,509.95197,359.51224,498.63422,326.19437,251.25055,207.21051,751.06287,558.97687,290.94458,616.7257,409.3412575,320.8224125,554.427505
191.45544,596.8964,517.8202,366.38092,494.74017,335.90195,257.353975,206.012435,761.92566,542.3365,296.43356,619.24615,418.13824,323.5021325,554.9854675
200.62177,608.3353,521.7277,369.80093,490.84616,345.60956,263.45743,204.78607,772.86456,551.7318,307.88928,621.7666,425.121425,326.174805,563.56306
209.7881,619.77423,497.89603,365.86798,495.27533,355.31717,269.56085,207.42288,784.88763,561.1272,320.42224,624.28705,423.331585,331.8940575,572.68103
218.95442,631.21313,504.4675,346.87543,500.47556,365.02478,275.664275,213.33574,796.9107,570.5225,332.9552,618.1043,425.37762,338.62508875,579.623175
228.12074,636.9109,516.26764,340.06693,505.67578,374.62796,279.213865,219.24861,808.9338,579.9179,345.48813,607.3421,430.3415525,344.69155375,585.4204825
217.48177,635.0126,528.0678,333.25842,510.876,383.9085,282.27095,225.16147,820.95685,589.3133,358.0211,580.4692,428.4551475,350.55423,587.1901125
206.2281,628.6246,539.8679,327.37878,488.9432,393.18906,271.56395,229.86229,832.9799,598.9952,342.45728,572.37946,425.524845,345.889625,586.70296
214.11812,595.8896,551.6681,335.4626,488.8076,402.4696,272.27237,227.80153,845.4273,611.7741,340.11383,577.1603,424.284605,347.837775,593.6188825
222.00815,595.36926,563.46826,346.25345,488.672,411.75012,272.980775,234.43727,858.94324,624.5531,329.68857,583.31726,431.77478,351.96004125,599.1255425
229.89816,594.849,575.2684,357.0443,487.23636,391.6553,273.238985,241.073,872.45917,637.33203,326.49704,589.51666,439.264965,348.30091125,606.451225
237.7882,554.15466,587.06854,349.33157,481.28867,389.7696,262.0843,247.70874,885.9751,650.111,329.27383,595.7688,432.0857425,345.2128275,615.2821825
245.6782,526.48975,598.86865,355.19458,476.71243,384.87823,263.63373,254.34448,899.491,662.88995,331.771,602.02094,431.557795,344.8922175,624.0432225
253.56822,526.60925,610.6688,361.05762,480.45685,365.00772,270.035675,260.980225,913.00696,675.66895,332.10013,604.62067,437.9759725,344.1201175,631.3491775
261.45825,526.72876,598.4671,366.92062,484.97086,345.46497,276.43762,267.615965,926.5229,688.4479,330.88785,606.49567,438.3936825,343.62235375,638.08858
269.34827,527.29584,606.5963,369.76483,484.9705,325.93695,282.83957,261.74002,940.0388,701.22687,338.36755,587.58563,443.25131,338.87176,641.8047125
277.23828,528.4398,616.6433,348.1113,464.3876,320.63284,289.241515,266.2036,951.8117,714.0058,342.90204,592.9753,442.60817,335.11638875,650.42371
285.1283,509.57556,626.69037,347.7496,471.05914,302.3159,291.054565,271.316,961.4558,726.7848,329.59195,572.6005,442.2859575,333.93640125,647.6082625
282.865,508.7294,636.73737,332.34604,477.73068,308.1195,292.5637,276.4284,971.0999,738.24286,339.12418,577.47156,440.1694525,338.71057,656.484625
286.43228,507.88327,643.46466,342.62238,484.40222,312.3155,299.23068,281.540835,980.7441,748.049,348.6564,583.7101,445.1006475,344.37230875,665.2899
270.52258,505.0369,644.69824,353.66962,491.07373,300.2074,305.89765,286.65323,990.3882,757.8551,358.1886,589.94867,443.481835,345.9580025,674.0951425
255.19075,479.5343,646.5413,364.71686,497.74527,293.91766,312.56465,291.765625,995.19604,767.6612,367.72083,596.1872,436.4958025,348.99830125,681.6913175
253.04517,458.79376,649.583,375.7641,504.4168,292.38672,319.23163,296.87802,981.18024,775.06604,378.24234,601.5937,434.2965075,353.2282925,684.02058
252.97246,440.48267,652.6247,386.81134,507.2646,296.9268,325.89862,302.04185,972.2644,775.9265,390.57693,590.2578,433.2227925,358.0329675,682.2564075
229.63573,443.97354,616.8241,397.85858,474.91458,274.6972,329.19385,307.44725,965.687,777.07825,402.91153,606.1135,422.0729875,346.56322,687.94757
225.0419,452.35254,604.6251,408.9058,473.09326,250.71077,327.2135,312.85263,967.6527,782.4895,415.24612,621.9692,422.731335,340.96754,696.83938
234.07314,464.30057,595.3103,419.95303,471.27197,257.0189,328.061065,318.25805,972.4263,787.90076,427.58072,637.8249,428.40926,343.65249625,706.43317
243.10437,479.89682,588.8812,428.56064,449.28146,263.327,329.16905,323.66345,977.19977,789.1292,436.44495,653.6806,435.1107575,341.36024,714.11363
252.1356,495.49307,582.45215,430.77512,442.3828,269.6351,332.5205,326.1476,981.07526,768.3867,444.6463,669.5363,440.213985,342.6715,715.91114
260.48102,511.08932,590.4515,420.01813,449.64197,274.28195,336.16875,326.44177,982.5695,778.59033,437.24353,685.39197,445.5099925,346.63361,720.9488325
268.824,526.68555,599.36774,428.82562,456.90115,278.43164,339.817,319.347015,984.06384,788.7939,443.52805,701.2477,455.9257275,348.62420125,729.4083725
277.16696,542.2818,608.284,437.63315,464.1603,282.58136,342.0575,322.82355,988.8744,798.9975,453.74985,717.1034,466.3414775,352.9056775,739.6812875
264.21527,557.87805,611.99744,446.44064,471.4195,279.1089,344.15637,329.25075,997.317,809.20105,463.97162,732.95905,470.13285,355.98388,750.86218
264.42587,573.4743,602.17316,396.84705,478.46225,272.66614,342.525025,335.67798,1005.75964,782.858,474.19342,748.81476,459.230095,357.33284875,752.906455
269.33322,589.07056,606.5613,398.9039,485.321,245.5547,339.903475,342.1052,1014.2023,789.7305,484.41522,764.6705,465.967245,353.22109375,763.25463
276.3438,603.95197,610.94934,400.96075,492.1798,228.74332,343.8379,348.53238,1022.6449,796.60315,494.63702,780.5262,473.051465,353.32335,773.6028175
283.3544,618.16754,589.43115,401.4331,499.0386,238.3313,347.77235,354.9596,1030.3273,803.69604,499.35864,796.38184,473.0965475,360.0254625,782.440955
290.36496,632.3831,593.1308,398.4783,505.89737,247.91927,351.86775,361.3868,1037.8389,812.9653,472.61945,801.994,478.58929,366.7677975,781.3544125
297.37555,646.5987,596.8305,409.1443,512.6843,257.50723,357.61295,357.53075,1045.3505,822.2345,483.70944,788.52106,487.4872625,371.3338075,784.953875
304.38614,660.8143,600.53015,419.81027,519.11414,267.0952,363.35815,333.3264,1052.8622,831.50366,494.79944,788.07733,496.385215,370.7234725,791.8106575
311.39673,675.02985,604.2298,430.47626,525.5439,276.68317,369.103335,327.0716,1005.056,840.7729,505.8894,787.6336,505.28316,374.60050125,784.837975
318.2716,689.2454,580.7635,418.1714,531.43243,287.3017,374.84855,308.45572,1003.36066,846.9638,516.97943,762.6602,501.612975,375.5096,782.4910225
325.10468,675.6267,574.3202,417.4605,536.8514,298.08374,378.6079,312.57885,1001.6653,852.1696,528.0694,773.09326,498.12802,381.5304725,788.74939
328.5086,655.7761,579.2533,416.74963,542.2703,308.86575,375.20215,316.702,999.97,857.3754,539.15936,783.52625,495.0719075,385.76005,795.0077525
324.55573,668.0224,584.18646,418.18198,509.7267,319.64777,378.93795,320.8251,998.2746,843.69696,550.2494,793.9593,498.7366425,382.28438,796.545065
328.96533,680.2687,582.8953,421.19394,499.1928,328.3118,385.13785,324.94825,987.25574,784.4971,556.5335,804.39233,503.3308175,384.397675,783.1696675
290.6493,692.515,581.7534,416.98645,488.6589,332.7342,391.33775,329.07138,970.38214,762.1472,525.6016,798.0734,495.4760375,385.4505575,764.051085
246.24928,704.7613,585.74066,398.87018,485.35727,323.272,397.53763,333.19452,978.8807,739.7973,504.40973,783.6502,483.905355,384.840355,751.6844825
232.63258,717.00757,589.7279,401.1342,489.7265,328.16605,403.7375,333.594575,987.3792,717.44745,510.2185,745.87994,485.1255625,388.80615625,740.2312725
214.7147,673.53644,591.5571,403.3982,497.52637,333.06012,409.93738,331.62,995.87775,695.13403,516.02734,747.5111,470.80161,393.0359675,738.637555
217.52544,677.4067,593.25366,392.18225,505.32623,337.9542,416.9524,324.3644,1004.3762,678.93646,521.8361,756.444,470.0920125,396.1493075,740.39819
220.33617,690.0746,559.8023,348.76758,516.29596,344.03204,424.25205,319.90332,952.3189,675.7042,523.05695,765.37683,454.7451625,401.1208425,729.11422
212.49371,702.7425,550.1224,328.7237,528.13965,350.7593,431.551665,317.89322,942.23785,658.42834,513.39954,774.30963,448.5205775,407.08595875,722.09384
218.29622,715.4104,550.32104,322.13925,539.9833,356.72473,438.85132,318.65338,932.1568,644.5534,510.6356,783.2425,451.5417275,413.5531825,717.647075
224.09872,728.07837,555.23413,300.00394,551.82697,361.00275,446.15097,324.9804,927.8511,630.1639,520.2573,792.17535,451.85379,420.9902725,717.6119125
229.90125,740.7463,558.93274,291.03555,563.67065,363.01205,453.4506,331.307435,935.2632,633.13776,529.879,801.1082,455.15396,427.86018375,724.84704
238.21524,753.4142,556.2373,296.8193,572.9477,353.62796,460.75025,337.63445,942.6753,643.75635,540.5539,810.041,461.17151,431.24009,734.2566375
247.36035,766.0821,537.2586,305.34204,575.08344,351.88034,468.0499,343.961515,950.0874,654.37494,552.45996,815.26886,464.0107725,434.74379875,743.04779
256.50546,778.75006,486.28577,299.3799,579.0741,354.1579,475.34952,350.28855,958.202,664.9936,564.36597,819.4742,455.2302975,439.7175175,751.7589425
265.40012,791.41797,490.67615,305.46906,587.85455,356.43542,482.64917,356.53475,967.48206,674.8575,576.27203,823.6795,463.240825,445.8684725,760.5727725
273.06024,804.0859,501.68024,311.5582,596.63495,347.43396,488.03592,360.51775,976.7621,684.4279,588.17804,836.6576,472.596145,448.155645,771.50641
280.72037,816.7538,512.6843,317.64734,605.4154,351.42072,492.6628,364.50073,986.0421,693.99835,601.37006,850.17487,481.9514525,453.4999125,782.896345
288.24423,829.42175,523.6884,309.23907,580.8228,355.4075,497.289675,368.483735,995.3222,702.9136,615.7868,863.6921,487.6483625,450.5009275,794.428675
294.47345,829.75995,533.03845,309.31027,581.26965,340.76526,501.91655,373.1296,996.3698,694.3487,630.2036,877.20935,491.64553,449.270265,799.5328625
300.70264,828.91376,541.2862,311.80814,581.71655,340.3323,506.543425,378.58955,990.75836,699.22144,644.62036,890.72656,495.677685,451.79545625,806.33168
308.7635,838.8017,549.534,319.5754,582.1634,339.89935,510.059875,384.04945,968.35,708.75226,659.0372,904.24384,504.16865,454.04301875,810.095825
317.12262,852.09406,540.9743,325.4359,586.0377,311.51743,512.911,389.50935,963.64374,718.283,673.4539,917.76105,508.90672,449.99387,818.2854225
325.48178,865.38635,526.5675,327.44244,591.2082,304.36136,515.7621,394.96925,976.1731,727.8138,687.87067,931.2783,511.2195175,451.5752275,830.7839675
334.16083,878.67865,504.4965,332.62292,596.85425,301.9705,518.6132,395.96755,988.7025,706.5856,702.2875,931.52167,512.489725,453.351375,832.2743175
343.56427,891.97095,507.84735,339.70813,607.7466,300.81845,511.61655,388.95375,1001.23193,715.8917,716.7042,930.465,520.772675,452.2838375,841.0732075
352.9677,905.26324,511.1982,348.2919,618.6389,308.87857,501.99588,395.24955,1013.7613,725.1979,729.3833,936.467,529.43026,456.190725,851.202375
362.37112,918.55554,514.5491,356.7592,629.53125,316.9387,484.95965,401.54532,1026.2906,734.5041,720.0096,948.7386,538.05874,458.24373,857.385725
371.77457,931.84784,509.75323,363.33328,640.4236,311.43002,476.5745,407.8411,1038.8201,745.2954,660.12085,961.0102,544.17723,459.067305,851.3116375
360.4538,930.57544,502.55563,369.9074,651.3159,319.64993,483.2182,414.13687,1051.163,757.2883,668.98505,973.2818,540.8730675,467.080225,862.6795375
359.63068,927.6537,505.27914,377.65115,640.8569,327.86987,489.8619,420.43268,1062.838,769.2813,677.84924,985.5534,542.5536675,469.7553375,873.880485
358.80753,884.2915,515.1446,385.41068,634.7751,336.08978,496.5056,426.72845,1074.5131,781.27423,686.71344,997.8251,535.9135775,473.5247325,885.0814675
344.1241,886.3898,525.0101,386.37943,634.9585,344.30972,503.149325,432.5918,1086.1881,793.26715,695.5777,1010.0967,535.4758575,478.75233625,896.2824125
353.0897,888.4881,534.8755,389.02148,616.21246,353.13803,509.79303,437.70273,1097.8632,805.2601,704.4419,1017.71655,541.368695,479.2115625,906.3204375
362.05527,890.5864,544.74097,397.05148,628.2855,364.5562,516.43675,442.81365,1109.5382,815.92126,713.3061,1015.5886,548.60853,488.023025,913.58854
371.0208,892.68475,554.6064,405.08148,640.3586,375.9744,523.08045,447.9246,1121.2133,826.06024,722.1703,1013.46063,555.8483575,496.8345125,920.7261175
379.9864,898.3079,564.47186,415.40628,652.43164,387.39255,529.7242,453.03552,1132.8883,836.1992,732.9839,1017.3328,564.54311,505.6459775,929.85105
388.95197,913.4039,573.44745,426.04398,664.5047,398.81073,536.36785,458.14645,1134.1676,846.3382,745.9124,1021.8921,575.461825,514.4574325,937.077575
397.91754,928.4998,578.4718,436.68167,676.57776,410.2289,543.0116,452.5772,1134.394,856.47723,758.84094,1026.4513,585.3927025,520.598865,944.0408675
406.88312,943.59576,583.49615,447.31937,688.6508,398.27954,549.65525,440.4047,1134.6205,853.21136,771.7695,1007.8721,595.3236,519.2475725,941.868365
415.8487,958.6918,591.27576,457.74567,700.7239,395.44586,556.299,437.72,1110.4304,845.27246,784.698,982.6121,605.8904825,522.54719,930.75324
399.51462,973.7877,600.38794,468.0586,711.60236,392.61218,562.9427,443.623385,1106.509,834.7332,797.6265,972.4182,610.437215,527.69515625,927.821725
389.42,988.88367,609.50006,478.37155,722.29803,381.64304,569.58645,449.5268,1116.1957,786.31946,810.55505,947.7236,616.54382,530.76358,915.1984525
379.3254,1003.9796,618.6122,488.6845,732.9937,388.8258,576.23015,455.430175,1125.8823,765.22015,823.4836,925.24567,622.650425,538.36995625,909.95793
369.23083,1019.07556,623.6247,490.15305,743.6894,396.0086,582.87385,461.3336,1135.569,746.9981,800.1117,883.7852,625.521035,545.9763625,891.616
359.13623,1034.1715,627.69836,479.00696,754.3851,403.19138,589.5176,467.23697,1145.2555,737.3246,800.762,895.8014,625.0032625,553.5827625,894.785875
348.3082,1049.2675,606.8247,474.18228,765.08075,410.37418,592.608,473.14038,1154.9421,743.44836,801.7658,907.8175,619.64567,560.3008275,901.99344
336.7374,1064.3634,613.86786,475.1537,738.1283,407.99954,591.98745,468.89295,1165.1609,749.57214,797.8766,919.8336,622.53059,551.75206,908.11081
325.16663,1079.4594,622.8452,483.19034,748.7077,405.0562,591.3669,443.75665,1175.6738,754.9109,790.75684,931.84973,627.6653925,547.2218625,913.2978175
313.59583,1085.9958,631.8225,491.227,759.2871,410.35684,564.26195,448.6348,1186.1868,756.7574,800.64075,943.8659,630.6602825,545.6351725,921.8627125
299.34827,1092.2979,640.79987,477.48343,769.8665,415.65747,568.58785,453.51295,1196.6997,758.6039,810.7763,955.882,627.4823675,551.9061925,930.490475
269.40387,1098.5997,649.77716,479.27527,780.4459,420.9581,572.9137,458.39105,1207.2126,731.87537,820.91187,967.89813,624.264,558.1771875,931.9744925
262.55765,1104.9017,658.7545,483.21503,791.0253,426.271,577.2396,463.2692,1217.7256,742.3312,831.04736,979.9143,627.35722,564.451275,942.754615
260.90286,1100.8462,667.7318,487.1548,801.60474,431.7573,581.5655,468.14735,1228.2385,752.787,841.1829,991.9304,629.158915,570.7687225,953.5347
261.3991,1089.0857,676.70917,491.0945,812.18414,437.24356,585.89135,473.02545,1221.196,763.2428,826.58966,1003.94653,629.5721175,577.086125,953.7437475
261.89536,1064.9806,684.9423,493.99872,822.76355,422.24982,590.2172,477.9036,1211.5461,773.6986,829.088,1015.9627,626.454245,578.2835425,957.57385
254.33437,1047.1624,692.1423,496.71594,833.34296,429.40073,594.54315,482.7817,1211.993,784.1544,840.689,1027.9788,622.5887525,585.017135,966.2038
261.6405,1036.8179,699.3422,499.4332,843.92236,436.55164,598.869,487.65985,1215.9764,794.6102,852.29,1039.995,624.30845,591.7507125,975.7179
268.94662,1041.5845,706.5422,501.9717,854.5018,443.7025,603.1949,492.538,1219.9598,805.06604,863.891,1045.8441,629.761255,598.4843,983.690235
276.25275,1051.1439,713.74207,503.43552,865.08124,450.85342,607.5208,497.4161,1223.9431,815.52185,875.49194,1050.2645,636.14356,605.21789,991.3053475
283.55887,1060.7032,720.942,483.0865,875.66064,458.00433,611.8467,493.983735,1229.9867,825.97766,887.0929,1054.685,637.0726425,609.87385125,999.435565
290.5322,1070.2626,728.14197,492.74524,878.4138,463.38916,617.45815,481.3626,1236.7235,836.5605,886.56915,1058.5662,645.4205025,610.1559275,1004.6048375
297.44757,1079.822,732.8548,502.40396,879.04407,462.36197,623.41535,462.36635,1243.4602,847.25586,869.92017,1058.1548,653.1320825,606.796935,1004.6977575
290.61865,1089.3099,734.6133,512.0627,879.6743,461.33475,629.3725,454.9038,1250.197,857.9512,871.0327,1057.7433,656.6511375,606.3213375,1009.23105
299.278,1092.8984,735.37964,521.72144,806.5135,451.7559,635.3297,447.441285,1256.9337,868.64655,872.1453,1062.2769,662.31937,585.26009625,1015.0006125
307.9374,1096.4869,721.939,531.3802,810.87946,443.1902,641.28685,439.97875,1264.9697,879.3419,854.82275,1076.499,664.435875,583.833815,1018.9083375
316.59677,1100.0754,682.51294,541.03894,815.24536,444.9333,647.2441,424.45115,1273.179,886.09924,822.2111,1090.7212,660.0560125,582.9684775,1018.052635
325.25613,1081.6412,678.6409,550.6977,819.6113,446.6764,653.2013,412.16745,1281.3882,880.38226,791.15485,1104.9434,659.0589825,582.9141125,1014.4671775
333.9155,1000.9871,674.7689,519.84436,823.97723,446.82022,659.15845,396.93268,1289.5973,873.50226,804.492,1119.1654,632.378965,581.722145,1021.68924
342.57486,981.83026,646.00354,496.15802,828.3432,442.93668,663.018,403.5965,1297.8065,864.9519,817.82916,1133.3876,616.64167,584.473595,1028.49379
310.94696,962.67334,644.68445,501.23868,832.7091,454.2567,651.10215,410.2603,1239.0273,871.80707,831.16626,1147.6097,604.8858575,587.0820625,1022.4025825
307.93192,961.08215,643.36536,506.31934,836.1636,465.57675,638.836,416.92415,1229.9373,883.0424,844.5034,1161.8319,604.6746925,589.375125,1029.82875
308.71185,962.0721,642.04626,511.4,832.11743,476.89676,626.69215,423.58798,1220.8472,894.27783,857.8406,1176.0541,606.0575525,589.82358,1037.2549325
301.36508,958.38684,633.3161,516.48065,828.0713,488.2168,617.3704,430.2518,1211.7571,905.51324,871.17773,1190.2762,602.3871675,590.977575,1044.6810675
303.9581,928.95593,600.91907,521.5613,824.0251,499.53683,591.01545,436.91565,1202.667,916.7486,884.51483,1204.4984,588.8486,587.8732575,1052.1072075
281.2428,916.1266,614.00604,526.64197,819.97894,510.85687,577.7492,443.57947,1213.139,927.984,897.852,1218.7206,584.5043525,588.04112,1064.4239
275.32608,922.4835,627.093,519.00446,792.3454,522.17694,550.2808,450.2433,1227.573,894.912,911.18915,1188.9019,585.97676,578.76161,1055.6440125
282.476,935.4402,640.18,505.33163,781.6343,533.4193,522.81695,456.90715,1242.007,903.08844,924.5263,1182.7395,590.8569575,573.694425,1063.09031
289.62592,948.39685,653.2669,507.1253,778.7392,534.85785,525.0671,463.57095,1256.4409,911.2649,937.8634,1193.3661,599.6037425,575.558775,1074.733825
296.77582,961.3535,666.3539,512.3654,781.3424,536.2964,527.3172,470.23477,1270.875,919.44135,951.20056,1203.9927,609.212155,578.7976925,1086.3774025
303.92575,974.3101,679.44086,490.15427,783.9457,543.51215,529.56725,476.89862,1285.309,927.6178,964.5377,1214.6194,611.957745,583.48093,1098.020975
309.51294,987.2668,692.52783,464.4684,769.7508,551.3733,531.8174,483.56245,1299.7429,935.79425,977.8749,1225.246,613.4439925,584.1259875,1109.6645125
313.70587,1000.22345,705.61475,470.87466,731.8845,559.2345,534.0675,490.22625,1314.1769,943.9707,991.212,1235.8726,622.6046825,578.8531875,1121.30805
317.89883,1013.1801,718.7017,478.31042,725.7207,567.0957,536.31765,496.8901,1328.611,952.14716,1004.54913,1246.4991,632.0227625,581.5060375,1132.9515975
322.1289,993.5634,731.7887,485.74622,718.03564,545.56555,534.838,503.553925,1343.0449,960.3236,1007.6604,1257.1259,633.306805,575.49827875,1142.0387
330.2361,975.3825,744.8757,493.18198,708.644,551.50604,530.85885,492.038725,1357.4789,970.5329,1007.0997,1267.7524,635.91907,570.76190375,1150.715975
338.34332,944.4231,757.9626,500.61777,696.4796,557.44653,532.23205,481.882325,1371.9128,983.77997,1006.9044,1278.379,635.3366975,567.01012625,1160.2440425
346.45053,919.5532,771.04956,502.17264,703.89984,563.387,536.862,477.92337,1359.354,997.02704,1017.6656,1289.0057,634.8064825,570.5180525,1165.763085
354.5577,916.57947,784.13654,498.82248,714.16425,569.32745,541.492,479.81473,1344.2535,1010.2741,1028.4268,1299.6323,638.5240475,576.1996075,1170.646675
362.66492,913.6058,797.2235,509.9401,724.4287,575.26794,546.12195,481.7061,1291.6943,1023.5212,1039.1879,1310.2589,645.85858,581.8811725,1166.165575
370.77213,910.632,780.5645,521.05774,734.6932,581.20844,550.75195,483.52588,1286.4569,1036.7683,1049.949,1320.8855,645.7565925,587.5448675,1173.514925
334.6786,912.4874,775.0685,532.17535,744.95764,587.14886,553.95465,485.0058,1281.2196,1050.0154,1060.7101,1331.5122,638.6024625,592.7667375,1180.864325
303.81213,919.17975,775.2431,543.29297,753.27704,593.08936,554.7603,486.4857,1283.6105,1063.2625,1071.4713,1342.1373,635.3819875,596.9031,1190.1204
272.94568,925.8721,772.0038,552.1889,747.42914,599.02985,555.5659,488.2349,1293.1115,1076.5095,1080.7616,1352.761,630.75262,597.5649475,1200.7859
117.435844,932.5644,765.3049,550.2901,748.2729,603.1719,551.3825,492.74315,1302.6124,1091.8312,1082.5774,1363.3846,591.398811,598.8926125,1210.1014
65.69446,939.25665,762.04517,517.6394,757.5296,602.61896,532.2109,497.251435,1312.1134,1107.8217,1084.3932,1374.0083,571.15892,597.40272375,1219.58415
59.153366,945.949,759.4522,504.8181,766.7864,573.3611,513.29835,501.7597,1321.6145,1123.8121,1086.2091,1384.6318,567.3431665,588.8013875,1229.066875
70.49661,952.6413,755.52924,474.32928,776.0431,578.0585,480.092925,506.267975,1331.1155,1139.8026,1031.1079,1395.2555,563.2491075,585.115625,1224.320375
82.087585,959.3336,751.7366,460.3463,785.2998,582.75586,486.12192,510.77625,1330.9604,1155.7931,1029.8474,1405.8792,563.37602125,591.2384575,1230.620025
93.67856,962.5637,752.2583,466.56616,786.76166,587.45325,492.1509,509.1417,1285.4562,1171.7836,1028.5869,1416.5028,568.76668,593.8768775,1225.582375
105.26953,965.32214,752.78,477.56805,741.60925,592.15063,498.1799,507.48905,1245.653,1187.774,1027.3264,1416.5209,575.23493,584.8572075,1219.318575
116.860504,968.0806,751.78986,488.56995,741.4779,596.8481,504.2089,508.4078,1239.8868,1203.7645,1026.0659,1397.4036,581.3252285,587.735675,1216.7802
128.45148,964.9822,750.27203,499.5718,747.6437,601.5455,510.23785,510.722715,1234.1207,1219.755,1035.8213,1318.134,585.8193775,592.53744125,1201.95775
140.04245,961.4519,719.7368,510.5737,753.80945,606.24286,516.26685,513.03765,1243.9374,1235.7455,1049.9122,1315.2285,582.9512125,597.3392025,1211.2059
135.2441,899.5603,728.8181,521.57556,759.97516,610.94025,522.29585,515.2781,1259.3458,1251.736,1064.0032,1312.3231,571.299515,602.12234,1221.852025
132.4719,858.42523,737.8994,532.57745,766.1409,573.95905,528.32485,497.55908,1274.7542,1267.7264,1078.0941,1309.4176,565.343495,591.49597,1232.498075
139.37123,870.32074,746.98065,543.57935,772.3067,539.951,534.3538,503.0553,1290.1626,1283.7169,1092.185,1306.5121,575.0629925,587.4167,1243.14415
151.12862,884.29175,756.06195,554.58124,778.4724,524.4649,540.3828,508.55155,1305.571,1299.7074,1106.276,1303.6067,586.51589,587.9679125,1253.790275
162.88599,898.2627,765.14325,559.27246,740.1603,525.21545,546.4118,514.0478,1320.9794,1315.6979,1120.367,1231.3395,596.3911,581.4588375,1247.09595
174.64337,912.2337,774.2245,561.44806,731.82916,536.4816,552.4408,519.544,1336.3878,1331.6884,1134.458,1202.7694,605.6374075,585.07389,1251.3259
186.40074,926.20465,783.3058,550.28955,723.49805,547.74786,558.4698,525.0402,1351.7961,1347.6788,1148.549,1174.1995,611.550185,588.6889775,1255.55585
198.15813,940.1756,792.3871,554.7426,715.167,559.01404,563.24335,530.5365,1367.2046,1363.6693,1162.6399,1151.0204,621.3658575,591.9902225,1261.13355
209.9155,954.1466,801.4684,562.711,706.57635,570.2802,567.78955,502.98123,1382.6129,1374.8434,1176.7308,1125.8223,632.060375,586.9068325,1265.00235
221.67288,968.11755,800.84515,570.6794,690.5818,581.5464,572.3357,501.3599,1398.0214,1383.0018,1190.8218,1099.9412,640.328745,586.45595,1267.94655
229.37827,969.4853,796.9408,578.7593,652.34766,592.81256,576.88185,499.73855,1413.4297,1391.1604,1204.2755,1113.6805,643.6409175,580.445155,1280.636525
234.84126,961.7515,780.5819,586.9327,644.39655,604.07874,581.42805,498.11722,1428.8381,1399.319,1217.5503,1127.4199,641.02684,582.00514,1293.281825
246.74777,971.1057,746.181,595.10614,631.3504,610.46173,581.8723,496.44755,1444.0182,1407.4775,1230.8251,1141.1592,639.7851525,580.032995,1305.87
258.65427,985.5893,755.8746,603.2796,620.02716,611.4156,578.5091,494.64197,1448.1726,1415.6361,1244.0997,1154.8986,650.8494425,576.1484575,1315.70175
270.56076,1000.0728,765.5682,612.61115,631.3008,613.86523,577.28015,492.8784,1452.3269,1424.506,1257.3745,1168.638,662.2032275,578.831145,1325.71135
282.4673,1014.55634,775.2617,622.0253,642.5744,620.6069,580.7817,493.54955,1456.4813,1434.9135,1270.6493,1182.3772,673.57766,584.3781375,1336.105325
294.37378,1029.0399,784.95526,631.4395,653.8481,627.34845,584.2832,494.220735,1460.6356,1445.321,1283.924,1196.1166,684.95211,589.92512125,1346.4993
306.28027,1043.5234,794.6488,640.85364,665.1217,634.09,587.78475,487.3415,1461.3105,1455.7285,1297.1987,1209.856,696.3265275,593.5844875,1356.023425
318.1868,1058.007,783.78674,645.4392,676.3953,636.30005,591.28625,462.97595,1458.4072,1466.1361,1310.4735,1223.5952,701.354935,591.7393875,1364.653
266.0596,1072.4905,742.9458,643.9935,687.66895,630.3581,581.08435,448.0907,1455.5038,1476.5436,1323.7483,1237.3346,681.37235,586.800525,1373.282575
253.22784,1086.9741,746.56903,619.5301,698.9426,631.3131,575.9043,447.6395,1457.3804,1486.9512,1337.023,1243.2349,676.5752675,588.449875,1381.147375
248.00325,1101.4576,750.19226,576.4396,710.21625,633.88257,578.0318,450.941375,1470.6958,1497.3586,1347.8131,1240.4878,669.0231775,593.26799875,1389.088825
244.58002,1115.6971,753.8154,586.5554,721.48987,629.63245,580.15935,454.243225,1484.0114,1506.6512,1354.7872,1237.7408,675.16198,596.38122375,1395.79765
241.15678,1129.7573,757.43866,597.1359,732.76355,614.0306,582.28695,457.65035,1497.3268,1512.6833,1361.7614,1243.4198,681.37216,596.6828625,1403.797825
237.73355,1143.8176,761.0619,607.71643,744.0372,611.65717,583.223,464.877165,1510.6422,1518.7155,1368.7355,1254.3191,687.58237,600.94863375,1413.103075
234.87364,1157.8778,722.1809,618.29694,730.7635,605.4644,583.8007,472.10395,1523.9576,1524.7477,1375.7096,1265.2184,683.30732,598.0331375,1422.408325
243.91803,1171.938,703.15247,628.87744,715.4845,572.38855,584.37835,479.33075,1537.2732,1530.7798,1382.6837,1276.1177,686.971485,587.8955375,1431.7136
252.96242,1185.9982,701.0026,640.1707,679.4757,570.62805,573.2353,486.557525,1550.5886,1536.8119,1393.8706,1287.017,695.03348,577.47414375,1442.072025
262.0068,1200.0583,698.8528,651.52246,681.74475,568.8675,567.35215,493.78433,1563.904,1546.6805,1408.3248,1297.9163,703.11009,577.9371825,1454.2064
271.05118,1214.1185,680.5583,662.8742,684.01373,567.107,570.8509,501.01115,1577.2196,1559.3282,1422.7792,1308.8156,707.150545,580.745695,1467.03565
280.09555,1228.1788,617.42865,674.2259,686.2827,527.5512,574.3496,508.2379,1590.535,1571.9761,1437.2334,1318.5781,699.982225,574.10535,1479.58065
273.7775,1242.239,595.9618,685.57764,688.55176,514.863,577.84835,515.4647,1585.955,1584.6238,1451.6876,1274.3707,699.388985,574.1819525,1474.159275
280.3985,1256.2992,583.87286,696.9294,657.8176,505.04248,580.8003,522.6915,1556.7227,1597.2715,1466.1418,1281.1561,704.37499,566.58797,1475.323025
287.0195,1259.6945,591.6314,708.31226,657.2164,492.27438,576.9978,529.91825,1546.2129,1609.9193,1480.5961,1289.2496,711.664415,564.1017075,1481.494475
293.64047,1259.2925,599.3899,719.7507,656.61505,464.7715,573.19535,535.112,1540.5403,1622.567,1495.0504,1297.3431,718.0183925,557.423475,1488.8752
300.26147,1258.8905,607.1484,731.189,656.0138,459.60883,571.5591,518.91795,1534.8676,1635.2147,1509.5046,1305.4366,724.3723425,551.52492,1496.255875
306.88248,1259.0234,614.90686,742.6274,656.51807,461.08026,570.0545,525.34385,1527.5139,1647.8625,1523.9589,1313.5302,730.860035,553.24917,1503.216375
313.0141,1259.6238,622.6654,754.06573,658.11426,467.7899,566.4439,531.76985,1519.6189,1660.5103,1538.4131,1256.8262,737.3422575,556.0294775,1493.842125
314.75903,1260.2242,630.4239,765.5041,629.3439,474.49948,559.63685,538.1958,1511.7239,1673.1581,1552.8674,1264.4678,742.7278075,550.4190075,1500.5543
316.50397,1255.1715,632.0371,776.9425,637.46875,483.05426,559.6112,544.6217,1492.9475,1684.6669,1567.3217,1272.1093,745.1637675,556.1889775,1504.26135
319.48764,1225.8954,629.7905,787.56177,645.5936,491.99252,562.8366,551.04765,1475.8923,1690.7928,1581.7759,1279.7509,740.6838275,562.8675925,1507.052975
326.4678,1197.9657,588.9754,794.48883,653.7185,500.93076,566.06195,557.47355,1482.807,1696.919,1596.2301,1287.3923,726.9744325,569.54619,1515.8371
333.448,1137.3508,595.7956,801.4159,661.8434,509.86902,569.2873,563.89955,1489.7216,1703.0449,1610.6844,1295.0339,717.002575,576.2248175,1524.6212
340.42816,1146.0322,607.0592,808.34296,669.9682,497.9338,547.40815,570.3255,1496.6362,1709.1709,1625.1387,1302.6755,725.46563,571.4089125,1533.405325
347.40833,1154.7137,618.32275,815.27,678.0931,500.3244,550.86825,575.68995,1503.5508,1715.297,1637.0593,1310.317,733.928695,576.243925,1541.556025
354.3885,1163.3951,629.5863,815.9597,686.21796,502.715,555.1112,579.3426,1510.4653,1721.423,1648.2311,1317.9586,740.8324,580.84669,1549.5195
359.78125,1172.0765,640.84985,816.48114,692.63983,505.6284,559.35425,582.9952,1514.33,1716.0192,1659.403,1325.6001,747.297185,585.15442,1553.838075
364.62054,1180.7579,650.83624,819.57715,695.6642,508.5438,563.59725,586.64775,1514.6947,1709.519,1670.5748,1333.2417,753.9479575,588.61325,1557.00755
369.45984,1153.8883,653.0087,827.0354,698.68854,505.8877,567.84025,590.30035,1515.0596,1703.0188,1681.7466,1277.5061,750.84806,590.67921,1544.332775
374.29913,1142.9777,655.1812,834.49365,703.6923,502.3681,572.08325,595.5059,1515.4243,1694.2548,1692.9185,1275.457,751.73792,593.4123875,1544.51365
379.13843,1143.0918,633.1684,841.95184,709.33777,496.0815,576.3263,603.45905,1519.26,1683.8391,1704.0903,1273.408,749.3376175,596.301155,1545.14935
383.97772,1143.2058,639.2346,849.4101,714.9833,471.28778,580.56925,611.41215,1525.4564,1673.4236,1715.2621,1271.3589,753.957055,594.56312,1546.37525
385.51953,1103.5005,645.30084,823.1596,723.8261,454.44922,584.81225,619.36525,1531.6528,1675.7173,1726.434,1269.3098,739.3701175,595.613205,1550.778475
334.946,1101.733,651.9846,809.8066,735.1449,405.42587,589.0553,627.31835,1537.8492,1683.1638,1737.6057,1267.2607,724.61755,589.236105,1556.46985
315.4052,1102.0381,659.4818,797.575,746.46375,389.01035,594.1265,635.2715,1544.0455,1690.6104,1695.8557,1269.2979,718.625025,591.218025,1549.952375
326.28046,1099.9958,666.979,787.1672,757.78253,374.8018,600.01025,643.2246,1550.0377,1698.057,1637.906,1280.5099,720.105615,593.954795,1541.62765
337.15567,1063.3517,674.4762,790.62555,769.1013,382.47824,605.894,651.17765,1554.4082,1705.5035,1604.0137,1291.7219,716.40228,602.1627975,1538.911825
348.0309,1054.7938,686.553,794.08386,780.4201,390.1547,611.7777,659.1308,1558.7786,1712.9501,1570.1213,1302.934,720.86539,610.370825,1536.196
358.90616,1052.113,699.33356,798.1312,791.7389,397.83112,617.66145,667.0839,1563.149,1720.3966,1564.9205,1314.146,727.12098,618.5788425,1540.653025
369.78137,1067.5168,712.1142,808.4213,793.7521,405.50757,623.54515,675.037,1567.5195,1721.4757,1569.3427,1325.358,739.4584175,624.460455,1545.923975
380.65662,1082.9207,724.8948,818.7114,788.70447,413.21796,629.4289,682.9901,1560.6228,1719.7692,1573.7648,1336.5701,751.79588,628.5853575,1547.681725
391.53186,1098.3246,737.6754,829.0015,769.44073,422.77023,631.8025,690.94325,1518.9731,1718.0625,1578.1869,1347.7821,764.13334,628.7391775,1540.75115
402.4071,1113.7284,750.456,839.29156,773.5466,432.32248,604.31075,698.89635,1459.0771,1716.3558,1582.609,1346.9752,776.470765,627.269045,1526.254275
413.28232,1129.1322,763.23663,849.58167,786.6397,441.87476,604.92965,706.84945,1466.884,1680.779,1588.6321,1341.7118,788.808205,635.07339,1519.501725
424.15756,1144.536,776.0172,859.87177,799.7328,447.29553,605.5485,714.80255,1474.6908,1586.6787,1596.8917,1336.375,801.1456325,641.844845,1498.65905
435.0328,1159.94,788.7978,871.2141,812.8259,430.6323,606.1674,722.7557,1482.4977,1586.2473,1605.1512,1318.4691,813.746175,643.095325,1498.091325
419.86475,1175.3438,737.3596,883.4347,825.91907,425.73645,606.7863,730.7088,1490.3044,1594.3262,1613.4108,1302.7927,804.0007125,647.287655,1500.208525
423.22403,1190.7476,699.633,895.6553,839.0122,427.32166,607.40515,738.66185,1498.1113,1602.405,1621.6703,1295.1948,802.3149825,653.100215,1504.34535
426.58334,1206.1514,688.098,907.8759,852.1053,435.72757,608.02405,746.615,1500.453,1610.4839,1629.9298,1287.597,807.17716,660.61798,1507.115925
429.94263,1221.5552,702.1749,920.0965,865.1984,444.13345,608.64295,754.5681,1496.7852,1618.5627,1638.1893,1293.6727,818.4423075,668.135725,1511.802475
433.3019,1236.9591,716.2518,932.3171,878.29156,429.83716,609.26185,667.039,1493.1173,1626.6416,1645.3286,1303.0369,829.707475,646.1073925,1517.0311
436.6612,1245.3394,730.3287,944.53766,891.3847,437.0039,609.2238,649.35515,1486.1954,1634.7205,1641.9462,1312.401,839.21674,646.7418875,1518.815775


==> REVIEWERS_COMMENTS.txt <==
####################################
####################################
--------------- DONE ---------------
####################################
####################################

Reviewer 1 of IROS 2021 submission 2600

Comments to the author
======================

General comments:

The article is interesting but difficult to read.  I think it makes valuable contributions, and in particular the resulting walking performance is interesting. But readability should be (strongly) improved to make this article accessible to readers who have limited expertise in reinforcement learning, in particular PPO. At least the key concepts and innovations should be better explained to make sure that all readers get an intuitive idea of the main contributions of the article (to give an example: the concept of “proximal symmetry loss function” is never properly explained in words, nor how it is different from other symmetry loss functions). In short: I encourage the authors to carefully go over their text as if it was a textbook. Make sure that key concepts are properly explained for a large audience, possibly remove text describing less important information.

> Done. The symmetry loss section has been rewritten.

Specific comments:

“We apply this approach to the COMAN [3] humanoid robot in order to learn residual physics”. This concept of learning residual physics seems important and should be better explained, at least briefly (not clear from the context without having to read the articles).

> Done. Brief explanation was given in intro.

“waking scenario” => walking scenario

> Done.

“The agent learned residual physics in scenario (b), without prior knowledge about the terrain”  The concept of residual physics and what it means here should be better explained

> Done. The optimized parameters were enumerated. Since in the intro, we already explain the concept of residuals, it should be clear.

“an external force was applied to the robot at fixed intervals of 4 seconds, in a random direction”  It seems like a bad idea to provide perturbations at fixed intervals (depending on the stepping frequency, the perturbation might take place always at the same phase during the walking cycle). Why not random? 

> It doesn't always take place in the same phase. Maybe it could be random, but since the mentioned problem doesn't happen, I guess it comes down to a design choice.





####################################
####################################
------------ DISMISSED -------------
####################################
####################################


Reviewer 1 of IROS 2021 submission 2600

Comments to the author
======================

Specific comments:


Results: The resulting gaits are nice, well done.  But it would be important to discussing the underlying control policies in more details. E.g. how are perturbations handled by the learned policies? Through feet placement, ankle torques, hip torques, and/or arm movements? It would be interesting to analyze this in more details. Also the gaits often use later steps while a policy that would involve turning and then straight walking might be faster. Why is this the case?
Finally, did the introduction of the proximal symmetry loss function lead to any qualitative change in the produced gaits?
In short, I think that the learned locomotion controllers could be analyzed in more details.

> This requires a lot of time.




Reviewer 2 of IROS 2021 submission 2600

Comments to the author
======================

This manuscript proposed an optimization method to produce agile and versatile locomotion of a humanoid robot based on LIPM, PFS, and PPO. The authors improved the previous optimization method by incorporating the proximal symmetry loss. They performed computer simulations and investigated the performance of the proposed method using various environments. The proposed method seems to work well, but there are crucial issues.


2. This study only performed computer simulations and did not conduct the robot experiment. The authors should verify the performance of the proposed control scheme using a biped robot.

> Impossible.





Reviewer 3 of IROS 2021 submission 2600

Comments to the author
======================

However, the paper suffers from a series of shortcomings related to the relevance of the contribution, both with respect to the authors previous work and the literature, as well as a lack of clarity of explanation throughout the paper, specially regarding the locomotion framework. These concerns will be addressed in the following.


- Section V.C introduces a PD control at the level of the CoM and Torso to provide feedback. From the simulation results, it is clear that just having the feedback control is not enough to stabilize the robot against disturbances, however, it would be interesting to compare the "amount" of control action that the feedback is providing in with and without the learned policy.

> We already did this in the RAS paper. It makes sense but originally we had no space, and now we have no data.


- Regarding the results presented in Section VIII, the main metric that the authors used is the average duration of the episode in each specific scenario. Although this is a good indication of robustness of the policy, it does not give much insight about the intrinsic reason about why the robot is able to achieve balance with the learned policy. It would be interesting to analyze specific cases in which the robot fails. For example, if the robot did not locate its feet in a position to generate the appropriate counteracting moments to the disturbance.

> Agree. It would be interesting. Maybe it can be done in the future by looking at existing videos or running the learned policy.

==> TASKS_MIG.txt <==
###########################
They are ALL done!
###########################

REVIEWER 1

Abstract: “we propose a proximal symmetry loss to increase the sample efficiency”  I suggest briefly explaining the concept of proximal symmetry loss function. Also isn’t better to always use the complete term “loss function” as opposed to only “loss”? (cf also the title). Some readers might think you want to induce a loss of symmetry	(i.e. to increase asymmetries)…

> Loss function was changed in title and other places ('loss' is the value computed by the 'loss function', so it should still be used)
> new brief explanation of PSL in intro
> new brief explanation also for abstract


“In general, model minimization is conceptually straightforward when dealing with symmetries. However, in practice, there are several techniques to leverage this redundancy.”  Which redundancy? Redundancy and symmetry are different concepts.

> The reviewer is correct. Redundancy was changed to "property".


The end of the introduction which discusses “spatial symmetries” (starting from “ First, relabeling states “ ) is unreadable  and does not make sense until later in the article (in Section III), when one understand the control architecture, the MDP, and  that what is discussed here are symmetries in the controller. Most readers will expect descriptions of spatial symmetries of the robot (not the controller). I think these paragraphs should be removed, improved, or moved to later.

> The paragraphs were improved


“4) Symmetry Loss function:”  the definition of what exactly a symmetry loss function is, is very vague all over the article. In addition to the intro, this would be the right place to explain it better, e.g. to say in (intuitive) words what a symmetry loss function is and to give examples.

> DONE


Section VI  Proximal Symmetry Loss
Improve readability of this section. It is very difficult to understand for readers who are not experts in RL. Make sure that non-experts get at least an intuitive understanding. Also it was not clear to me what exactly was different between this loss function and similar functions made by others. I think this should be better explained and ideally illustrated in Figure 3.
And why is it called “proximal”? I guess this is linked with PPO but it is not explained. Also I suggest to clarify that readers should not mistake this from proximal (i.e. hip) versus distal (i.e. ankle) joints, which is a more usual use of the term in the locomotion community.

> Done (only exception is not having a figure for the mirror symmetry loss, because I have no idea how to represent it, but I also don't think it is that important)


“as depicted in Fig. VI for one term”  => Fig. 3?

> Done. The bug was that the label should be placed after the caption.


Specific comments:

Section VI
    It is unclear what are determined through this optimization.

    > Hopefully, it's now easier to understand.

    
    Why the functions are parametrized by theta?

    > I don't understand the problem. Maybe we reused Theta in other sections, but it should not be a problem now.
    

    Until Section 3, the desired robot behavior was designed in only one side from the symmetry. It is unclear how the proximal symmetry loss is incorporated to the desired robot behavior in the proposed control system.

    > The only information that is missing is how each joint was mapped to their symmetric joints, and the same for the actions. But this information is implicit and other papers do the same.

    
    Fig. VI must be Fig. 3.

    > Fixed. (see bug explanation above)

Section VII
    "Each objective has a conquer time of 1.5s" Does this mean that there are many sequential objectives in each simulated scenario? If so, how to generate them?
    What is the high-level controller?

    > Done. Added to section "Simulated Scenarios"
    
    "a relative noise value was added to all observations" What does this mean? [MOHAMMAD SUGGEST DISTURBANCE]

    > Done. Right at the end of the same section.

Section VIII-A
    Fig. VIII-A must be Fig. 5.

    > Fixed. (see bug explanation above)
    
    The authors only show the rewards as the result. While we can find the improvement of the performance from the result, it is difficult to find how different the controller obtained by the proposed method is from that by the previous method and what allowed the robot to walk robustly.

    > Well I'm on the fence on this one, but right now it's not easy to come up with something else.

REVIEWER 3

- In Section IV it is mentioned that the "high-level controller controller generates a new target position and orientation according to the restrictions of the user and the current scenario," however there is no clear mention about what these restrictions are and how does the high-level controller generates the target locations.

> Done. Added to section "Simulated Scenarios" (same as other reviewer)


- Second paragraph of page 7 976% ---> 976 s

> Done. Removed to avoid confusion.


==> TASKS_MOH.txt <==
DONE:


“model the overall dynamics of a humanoid robot using a first-order differential equation:”
Eq 5 is of second order, not first order? 

“on top on top of a CPG-ZMP”  [duplicate]

=========================================
REVIEWER 1


Subsection: C. Combination of CPG-Based and ML:
The work of van der Noot (also with Coman + CPG + optimization) would be worth citing/comparing here: 
Van der Noot, N., Ijspeert, A. J., & Ronsse, R. (2018). Bio-inspired controller achieving forward speed modulation with a 3D bipedal walker. The International Journal of Robotics Research, 37(1), 168-196. Van der Noot, N., Ijspeert, A. J., & Ronsse, R. (2019). Neuromuscular model achieving speed control and steering with a 3D bipedal walker. Autonomous Robots, 43(6), 1537-1554.

>> Done: Already added.

“In our target framework, four PFS oscillators are used to generate foot trajectories (X; Y;Z; theta) and another one is used to generate the arm's trajectory in the x-axis direction.”	It would be useful to show in Fig 2 how these foot trajectories look like in cartesian space. And what is theta?

>> DONE: I added feet trajectories in Cartesian space to have a better representation but regarding theta I just considered it as 0 rad/s and will generate theta then


----
REVIEWER 2

1. The explanation of many parts of the controller is abstract, as commented below. It is difficult to reproduce this experiment.

>> TODO: Add the overall architecture of the controller and its components.? 

3. The relationship with the biological CPG is unclear. The CPG generates rhythmic information and then motor commands through neural oscillators, which generate the whole-body movements. In addition, sensory feed backs regulate the rhythm information and motor commands to modulate the whole-body movements. However, the proposed controller seems to first generate the whole-body movement and then determine the motor commands of the oscillators.

>> Done: I just skipped it. not important coz our approach is not a pure cpg, it's cpg-zmp.


Specific comments:

Section V-A
    It is unclear how the state machine works to generate the reference trajectories and stabilizing feedback controllers.

    >> TODO:---

Section V-B
    What does theta mean?
    In the exemplary trajectories of Fig. 2, does the robot walk? It looks in-situ stepping.

>> Done: walking velocity already stated in the caption and a figure is added to visualize the feet in the Cartesian space. 

    What phases do the red and blue rectangles in Fig. 2 represent?

>> Done: added to its caption.

    Does "A" in Table 1 represent the arm's oscillator?

>> Done: Text is updated to address A.

    It is unclear how the parameters, B, phi, N, were determined.
>> Done:  solving  nonlinear  curve-fitting

Section V-C
    The PD feedback controller is unclear. How to use states of the COM and torso? It is unclear if this feedback controller is feasible in the robot experiment.

>> Done.

REVIEWER 3

The related work provides appropriate context to the letter, however, the section regarding model-based machine learning strategies misses some recent relevant results on quadrupedal platforms (e.g., https://robotics.sciencemag.org/content/5/47/eabc5986).

>> Done: Added.


- The contribution of the letter is the introduction of a reinforcement learning strategy to improve the robustness of the CPG-ZMP based locomotion framework, as well as the introduction of the Proximal Policy Function. However, a similar strategy to the described walk engine in the letter has already been presented in a previous work by a subset of the authors (https://doi.org/10.1007/978-3-319-70836-2_61). Although it is possible to submit to RA-L increments from previously presented conference papers, the extension needs to be substantial and clearly stated in the manuscript, which is not the case of this letter.

>> TODO: acknowledge the previous one and state the differences.


- In Section IV, when explaining the architecture of the locomotion strategy, it is not entirely clear how the locomotion parameters that the policy outputs are used by the walk engine. Specifically, there is no equation indicating how the step time, length and height are used.

>> Done: this misunderstanding came from inconsistency in notation~(step in figure and explanation of walk engine.) already updated. 

There is mention that the joint positions are computed based on a CPG, but showing the mathematical expressions of the oscillator for the leg trajectory including these parameters would demonstrate how the policy influences the leg trajectory and improve locomotion.

>> Done: I updated the text to fix this misunderstanding. 

- In Section V.A, when defining the state machine, the "walking command" is introduced, but there is no explanation about what the components of this command represent. These components are used in the PFS oscillators of the foot and arm trajectories, but their meaning is never clearly stated.

>> Done: text is already updated to address this issue.

- There are several inconsistencies when introducing the functions of the oscillators V.B. For example in Table I, the oscillators seem to depend on four parameters, but in (6), the general description of the oscillator has five because it includes time.

>> Done: t is already added to the functions.

Furthermore, in the case of the oscillator of c_x, the order of the variables is not consistent with the previous definition. This makes reading this section confusing.

>> Done


- There are multiple inconsistencies regarding the repeated use of symbols to describe different variables (e.g., \omega as angular velocity in Section V.B and as the value function in Section VI).
[PLEASE CHANGE ON YOUR SIDE MOHAMMAD]

>> done -> changed it to \beta



